Rational-approximation-based model order reduction of Helmholtz frequency response problems with adaptive finite element snapshots

We introduce several spatially adaptive model order reduction approaches tailored to non-coercive elliptic boundary value problems, specifically, parametric-in-frequency Helmholtz problems. The offline information is computed by means of adaptive finite elements, so that each snapshot lives in a different discrete space that resolves the local singularities of the analytical solution and is adjusted to the considered frequency value. A rational surrogate is then assembled adopting either a least-squares or an interpolatory approach, yielding function-valued version of the standard rational interpolation method ($\mathcal{V}$-SRI) and the minimal rational interpolation method (MRI). In the context of building an approximation for linear or quadratic functionals of the Helmholtz solution, we perform several numerical experiments to compare the proposed methodologies. Our simulations show that, for interior resonant problems (whose singularities are encoded by poles on the real axis), the spatially adaptive $\mathcal{V}$-SRI and MRI work comparably well. Instead, when dealing with exterior scattering problems, whose frequency response is mostly smooth, the $\mathcal{V}$-SRI method seems to be the best-performing one.

==> Data/ex1estimator.csv <==
dofs,est,err
2,0.475279227032127,1.31976454503281
3,0.401690866899014,1.30879322694546
4,0.357866260043244,1.29357746841596
6,0.597631485008551,1.35694387758766
7,7.74079362417275,2.19113928800039
8,1.04800454826674,1.41172162326743
10,0.769906390121982,1.42836947546072
11,0.743190169187871,1.42664040214382
13,0.707475643012017,1.42576156079797
14,0.339691054653407,1.33748993093679
15,1.08228419210982,1.44170044738455
17,0.364523662177891,1.35933969512532
18,0.354893248666568,1.35828494420673
19,0.346362325081403,1.35828494420673
21,0.335348973956058,1.35967423047928
23,0.328387005959794,1.35863027286449
24,0.327459362345492,1.36160551023845
27,0.316602537754793,1.3646734720175
31,0.311274921531647,1.37583675448137
35,0.299600123180647,1.3766472347162
38,0.300421293714655,1.38503449405274
41,0.308652035452543,1.40267836944647
45,0.298832046485898,1.40641357242336
50,0.30876132970946,1.41929398956621
54,0.385634278179152,1.47283138598128
61,0.425220125466771,1.50263809915509
66,0.426468391961345,1.50862496510858
76,0.423686561553536,1.5128391816278
83,0.471267335253594,1.54939848985055
90,0.463900683756651,1.54902465455896
100,0.479077478474409,1.56766174257147
109,0.492590222377233,1.5818720221862
117,0.538600602957319,1.62458222976418
125,0.56550695214122,1.65616411192989
137,0.595863833747892,1.69765408898317
147,0.621032177559075,1.72978677717246
156,0.646343211649991,1.77000300280352
168,0.73437350605471,1.87055001088029
177,0.838457149514046,1.98079758675418
192,0.941885560931044,2.10633144194539
212,1.16908910509377,2.36221231211098
234,1.41802722069371,2.66825172527925
256,1.53242334653232,2.812022691009
281,1.6328004464569,2.95174257651225
307,1.72660935705279,3.09398968820398
334,1.92663612572372,3.36609462449062
362,2.41353767668832,3.98726317773885
391,2.89776169589784,4.64139875059342
420,3.4388221654342,5.39236398709109
454,3.97926363764338,6.19812260721092
489,5.34057250439316,8.11517625134104
528,11.6435397895056,16.838305518912
566,23.1758526526904,33.2212494835997
608,14.5817744507297,19.7595186791202
640,17.9669916677848,24.8987070236352
648,81.2563580320315,113.125916843744
665,10.8406860782767,14.6207968400449
702,4.54792003271828,5.75010397161273
744,2.71043093117459,3.14292342129867
790,1.97973219680634,2.11414579325268
846,1.707961334182,1.75909996799634
918,1.51769275489007,1.51441598181608
987,1.36228277577094,1.3148742362754
1068,1.22812642909269,1.14537592706422
1166,1.14213773877471,1.03617869958769
1269,1.06851073250491,0.945672532134716
1378,0.989089778323271,0.847871577929587
1477,0.929092761262926,0.779502703466177
1591,0.869614108846112,0.711580425524809
1697,0.82280293908291,0.662538535253017
1822,0.774445579786676,0.608113373121233
1946,0.732105736043381,0.565017335738905
2078,0.695444944406436,0.527480493889451
2219,0.655241147778475,0.482238284237958
2377,0.603471755712945,0.419631499609761
2531,0.558427861077549,0.367231061316593
2695,0.521130499282126,0.325168671141536
2867,0.486927209867914,0.28718886834756
3056,0.45936898645889,0.25852247950136
3270,0.435040196110232,0.234631358187428
3515,0.416778336386366,0.218607683270774
3789,0.398705735649869,0.202774320300966
4096,0.38384929983603,0.190663946009424
4444,0.369798146289287,0.179080818085459
4827,0.358006551208558,0.170467781503283
5197,0.345695683808658,0.161154124717002
5605,0.332730760040619,0.151355947237941
6007,0.320561478445989,0.142843634857885
6415,0.308967869242153,0.13509817651802
6820,0.298241748174725,0.128278329057049
7274,0.288111421041898,0.122195696808966
7756,0.278769916954303,0.116678175890584
8276,0.268830741326924,0.110471779291568
8827,0.25831961478183,0.103409729016507
9420,0.245767660418514,0.094305483892648
9998,0.234199037710663,0.086030856933484
10617,0.22312293716046,0.078405363300197
11290,0.212847615667766,0.07149521385714
12008,0.203313012411915,0.06518517278293
12820,0.195262090819716,0.060306125090061
13690,0.188909402165194,0.056984710001258
14650,0.183124985195008,0.054407810653833
15717,0.177391324847499,0.051924104277389
16860,0.172496180673093,0.049891521976779
18130,0.167981570612362,0.048163643927638
19471,0.163386525180872,0.046505771080851
20875,0.158818300629554,0.04494048812208
22340,0.154261271290481,0.043330486604903
23847,0.149528129179008,0.041540686273864
25426,0.14497995985563,0.039786379860459
27098,0.140453180132282,0.038009441577663
28801,0.136260423964223,0.036483190655293
30617,0.13242985584451,0.035206311390211
32541,0.128540101267943,0.033832036376937
34649,0.124310190868345,0.032224300826216
36831,0.119186768015461,0.030078480838142
39069,0.114385738741041,0.028097907069919
41457,0.109647721235001,0.026202136648253
44019,0.104940888938192,0.024335307760573
46717,0.100624811232109,0.022574910207469
49658,0.096776546626935,0.020934240618041
52807,0.093751496456281,0.019827541737937
56244,0.090990153638102,0.019076617777451
59916,0.088520338770978,0.018592660725989
63923,0.086146643227558,0.018079028615191
68214,0.084145476408695,0.017723017165534
72888,0.082221102430984,0.017451287403182
77745,0.080175525627013,0.017138667353786
82948,0.078163210334819,0.016870823704745
88486,0.076067190396925,0.016468432422826
94192,0.073904085597176,0.015947023541875
100123,0.071805730867649,0.015361654815937
106294,0.069825031721739,0.014809868727511
112727,0.067901719389671,0.014310444424527
119444,0.066103749871284,0.013898051470306
126539,0.064339134603765,0.013462798625673
134212,0.062460574819505,0.012998791187647
142495,0.060279942604296,0.012405784776929
150916,0.057967360247362,0.011744020294168
159689,0.055764668572044,0.011118739282642
168920,0.053570378041605,0.010515527737072
178823,0.051450731269065,0.009932499280136
189523,0.049461642291285,0.009306503363209


==> Data/ex1estimator_long.csv <==
dofs,est,err
2,0.475279227,1.319764545
3,0.4016908669,1.3087932269
4,0.35786626,1.2935774684
6,0.597631485,1.3569438776
7,7.7407936242,2.191139288
8,1.0480045483,1.4117216233
10,0.7699063901,1.4283694755
11,0.7431901692,1.4266404021
13,0.707475643,1.4257615608
14,0.3396910547,1.3374899309
15,1.0822841921,1.4417004474
17,0.3645236622,1.3593396951
18,0.3548932487,1.3582849442
19,0.3463623251,1.3582849442
21,0.335348974,1.3596742305
23,0.328387006,1.3586302729
24,0.3274593623,1.3616055102
27,0.3166025378,1.364673472
31,0.3112749215,1.3758367545
35,0.2996001232,1.3766472347
38,0.3004212937,1.3850344941
41,0.3086520355,1.4026783694
45,0.2988320465,1.4064135724
50,0.3087613297,1.4192939896
54,0.3856342782,1.472831386
61,0.4252201255,1.5026380992
66,0.426468392,1.5086249651
76,0.4236865616,1.5128391816
83,0.4712673353,1.5493984899
90,0.4639006838,1.5490246546
100,0.4790774785,1.5676617426
109,0.4925902224,1.5818720222
117,0.538600603,1.6245822298
125,0.5655069521,1.6561641119
137,0.5958638337,1.697654089
147,0.6210321776,1.7297867772
156,0.6463432116,1.7700030028
168,0.7343735061,1.8705500109
177,0.8384571495,1.9807975868
192,0.9418855609,2.1063314419
212,1.1690891051,2.3622123121
234,1.4180272207,2.6682517253
256,1.5324233465,2.812022691
281,1.6328004465,2.9517425765
307,1.7266093571,3.0939896882
334,1.9266361257,3.3660946245
362,2.4135376767,3.9872631777
391,2.8977616959,4.6413987506
420,3.4388221654,5.3923639871
454,3.9792636376,6.1981226072
489,5.3405725044,8.1151762513
528,11.6435397895,16.8383055189
566,23.1758526527,33.2212494836
608,14.5817744507,19.7595186791
640,17.9669916678,24.8987070236
648,81.2563580322,113.1259168439
665,10.8406860783,14.62079684
702,4.5479200327,5.7501039716
744,2.7104309312,3.1429234213
790,1.9797321968,2.1141457933
846,1.7079613342,1.759099968
918,1.5176927549,1.5144159818
987,1.3622827758,1.3148742363
1068,1.2281264291,1.1453759271
1166,1.1421377388,1.0361786996
1269,1.0685107325,0.9456725321
1378,0.9890897783,0.8478715779
1477,0.9290927613,0.7795027035
1591,0.8696141088,0.7115804255
1697,0.8228029391,0.6625385353
1822,0.7744455798,0.6081133731
1946,0.732105736,0.5650173357
2078,0.6954449444,0.5274804939
2219,0.6552411478,0.4822382842
2377,0.6034717557,0.4196314996
2531,0.5584278611,0.3672310613
2695,0.5211304993,0.3251686711
2867,0.4869272099,0.2871888683
3056,0.4593689865,0.2585224795
3270,0.4350401961,0.2346313582
3515,0.4167783364,0.2186076833
3789,0.3987057356,0.2027743203
4096,0.3838492998,0.190663946
4444,0.3697981463,0.1790808181
4827,0.3580065512,0.1704677815
5197,0.3456956838,0.1611541247
5605,0.33273076,0.1513559472
6007,0.3205614784,0.1428436349
6415,0.3089678692,0.1350981765
6820,0.2982417482,0.1282783291
7274,0.288111421,0.1221956968
7756,0.278769917,0.1166781759
8276,0.2688307413,0.1104717793
8827,0.2583196148,0.103409729
9420,0.2457676604,0.0943054839
9998,0.2341990377,0.0860308569
10617,0.2231229372,0.0784053633
11290,0.2128476157,0.0714952139
12008,0.2033130124,0.0651851728
12820,0.1952620908,0.0603061251
13690,0.1889094022,0.05698471
14650,0.1831249852,0.0544078107
15717,0.1773913248,0.0519241043
16860,0.1724961807,0.049891522
18130,0.1679815706,0.0481636439
19471,0.1633865252,0.0465057711
20875,0.1588183006,0.0449404881
22340,0.1542612713,0.0433304866
23847,0.1495281292,0.0415406863
25426,0.1449799599,0.0397863799
27098,0.1404531801,0.0380094416
28801,0.136260424,0.0364831907
30617,0.1324298558,0.0352063114
32541,0.1285401013,0.0338320364
34649,0.1243101909,0.0322243008
36831,0.119186768,0.0300784808
39069,0.1143857387,0.0280979071
41457,0.1096477212,0.0262021366
44019,0.1049408889,0.0243353078
46717,0.1006248112,0.0225749102
49658,0.0967765466,0.0209342406
52807,0.0937514965,0.0198275417
56244,0.0909901536,0.0190766178
59916,0.0885203388,0.0185926607
63923,0.0861466432,0.0180790286
68214,0.0841454764,0.0177230172
72888,0.0822211024,0.0174512874
77745,0.0801755256,0.0171386674
82948,0.0781632103,0.0168708237
88486,0.0760671904,0.0164684324
94192,0.0739040856,0.0159470235
100123,0.0718057309,0.0153616548
106294,0.0698250317,0.0148098687
112727,0.0679017194,0.0143104444
119444,0.0661037499,0.0138980515
126539,0.0643391346,0.0134627986
134212,0.0624605748,0.0129987912
142495,0.0602799426,0.0124057848
150916,0.0579673602,0.0117440203
159689,0.0557646686,0.0111187393
168920,0.053570378,0.0105155277
178823,0.0514507313,0.0099324993
189523,0.0494616423,0.0093065034
201266,0.0477282289,0.0086882863
213605,0.0463877337,0.0083528455
226903,0.0451197554,0.0081449458
241142,0.0439340349,0.0080142955
256425,0.0428562146,0.0078855924
272630,0.0419010487,0.0077946881
290063,0.041005133,0.0077374575
308315,0.0400553973,0.0076723028
327778,0.0391171394,0.0076199027
348487,0.0381614693,0.0075090104
370202,0.0370997462,0.0073190247
392568,0.0361109864,0.0070834805
415927,0.0351487725,0.0068439214
440211,0.0342155217,0.006620548
465666,0.0333311645,0.0064498191
492318,0.0324900895,0.0062750054
520774,0.0316063245,0.0060878154
551961,0.0306723548,0.0058867756
584391,0.0295489545,0.005617499
617989,0.0284542909,0.0053480826
652871,0.0273983725,0.0050977243
689755,0.0263464038,0.0048479699
729494,0.0253299866,0.0045904595
772519,0.0243865371,0.0043171946
819067,0.0236219061,0.0040677949
868627,0.0229716571,0.0039315371
921228,0.0223735339,0.0038647008
977469,0.0218107508,0.0038192986
1037816,0.0213084551,0.0037744731
1100714,0.020864521,0.0037491114
1168164,0.0204357316,0.0037340773
1239064,0.0199771599,0.0037139838
1314113,0.0195270232,0.0036976073
1394228,0.019064615,0.003650718
1478164,0.0185524314,0.0035668332
1564816,0.0180738538,0.0034578185
1654848,0.0176072838,0.0033472067
1748713,0.0171555557,0.0032415518
1847154,0.0167218942,0.003160955
1950091,0.0163109074,0.0030800849
2059934,0.0158833025,0.0029936564
2179935,0.0154357802,0.0029030715
2306140,0.0149012973,0.0027833142
2435573,0.0143594392,0.0026565671
2570850,0.0138404371,0.0025364063
2712837,0.013322234,0.0024204224
2865517,0.0128187704,0.0023044263
3030674,0.0123450892,0.0021730108
3212105,0.0119280727,0.0020363232
3402278,0.0116022559,0.0019627815
3606143,0.0112944202,0.0019192195


==> Data/ex1trace.csv <==
x,exact,coarse,coarseErr,fine,fineErr
0,0,0,0,0,0
0.012271846303085,-0.022138598266493,0.194860483995791,0.216999082262284,-0.022197778758122,5.92E-05
0.02454369260617,-0.044258505080772,0.389720967991582,0.433979473072354,-0.044377912611557,0.000119407530785
0.036815538909255,-0.066191244674511,0.584581451987373,0.650772696661883,-0.066368279673726,0.000177034999215
0.042951462060798,-0.077035218122481,0.682011693985268,0.759046912107749,-0.077229756552266,0.000194538429785
0.049087385212341,-0.087769584990268,0.779441935983164,0.867211520973432,-0.088001931127489,0.000232346137221
0.055223308363883,-0.098374555616896,0.876872177981059,0.975246733597955,-0.098624132843365,0.000249577226469
0.061359231515426,-0.108828932033442,0.974302419978955,1.0831313520124,-0.109108763516569,0.000279831483127
0.067495154666968,-0.11911297640791,1.07173266197685,1.19084563838476,-0.11941949638521,0.0003065199773
0.073631077818511,-0.12920734195494,1.16916290397475,1.29837024592969,-0.129539635758826,0.000332293803886
0.079767000970053,-0.139092198894337,1.26659314597264,1.40568534486698,-0.139455165626668,0.000362966732331
0.085902924121596,-0.148748233021005,1.36402338797054,1.51277162099154,-0.149135896799624,0.00038766377862
0.092038847273139,-0.158157734672014,1.46145362996843,1.61961136464045,-0.158569152065695,0.000411417393681
0.098174770424681,-0.167301615864832,1.55888387196633,1.72618548783116,-0.167736442740654,0.000434826875822
0.104310693576224,-0.176162536015022,1.60797320875119,1.78413574476621,-0.176619982808984,0.000457446793962
0.110446616727766,-0.184723114150921,1.65706254553604,1.84178565968696,-0.185202563195314,0.000479449044392
0.116582539879309,-0.192967054018892,1.7061518823209,1.89911893633979,-0.19346768359737,0.000500629578478
0.122718463030851,-0.20087776512927,1.75524121910576,1.95611898423503,-0.201402352386946,0.000524587257676
0.128854386182394,-0.208439760269621,1.80433055589061,2.01277031616024,-0.20898730512155,0.00054754485193
0.134990309333936,-0.215638433384297,1.85341989267547,2.06905832605977,-0.216197233106374,0.000558799722077
0.138058270909708,-0.219097101732164,1.8779645610679,2.09706166280006,-0.219650435224898,0.000553333492734
0.141126232485479,-0.22245943993379,1.90250922946033,2.12496866939412,-0.22302719612435,0.000567756190561
0.14419419406125,-0.225723813959591,1.92705389785276,2.15277771181235,-0.226290652625339,0.000566838665748
0.147262155637022,-0.228888720459986,1.95159856624519,2.18048728670517,-0.229471235746109,0.000582515286123
0.150330117212793,-0.231952576163478,1.97614323463762,2.20809581080109,-0.232533815338035,0.000581239174557
0.153398078788564,-0.234913836699894,2.00068790303004,2.23560173972994,-0.235510587169694,0.0005967504698
0.156466040364335,-0.237771062079896,2.02523257142247,2.26300363350237,-0.238365713619643,0.000594651539747
0.159534001940107,-0.240522742197547,2.0497772398149,2.29029998201245,-0.241132492115435,0.000609749917888
0.162601963515878,-0.243167323040223,2.07432190820733,2.31748923124755,-0.243774285075536,0.000606962035313
0.165669925091649,-0.245703459799504,2.09886657659976,2.34457003639926,-0.246325376965703,0.000621917166199
0.168737886667421,-0.248129980980144,2.12341124499219,2.37154122597233,-0.248748382991555,0.000618402011411
0.171805848243192,-0.250445622283846,2.14795591338462,2.39840153566846,-0.251078500609729,0.000632878325884
0.174873809818963,-0.252649067783161,2.17250058177705,2.42514964956021,-0.253277666660354,0.000628598877193
0.177941771394734,-0.254739187601543,2.19704525016947,2.45178443777102,-0.255381921344343,0.0006427337428
0.181009732970506,-0.256714972979859,2.2215899185619,2.47830489154176,-0.257352595903872,0.000637622924013
0.184077694546277,-0.258575331328911,2.24613458695433,2.50470991828324,-0.259226502485381,0.00065117115647
0.187145656122048,-0.260319166565964,2.27067925534676,2.53099842191272,-0.260964441424043,0.000645274858079
0.19021361769782,-0.261945531438282,2.29522392373919,2.55716945517747,-0.262603924733848,0.000658393295565
0.193281579273591,-0.263453529907666,2.31976859213162,2.58322212203928,-0.264105297903138,0.000651767995472
0.196349540849362,-0.264842243092279,2.34431326052405,2.60915550361632,-0.265506699364008,0.00066445627173
0.199417502425133,-0.266110884680029,2.32733484725572,2.59344573193575,-0.26676809693061,0.000657212250581
0.202485464000905,-0.267258831986062,2.3103564339874,2.57761526597346,-0.267928180693045,0.000669348706982
0.205553425576676,-0.268285413436583,2.29337802071907,2.56166343415566,-0.268946618897775,0.000661205461192
0.208621387152447,-0.269189873452041,2.27639960745075,2.54558948090279,-0.26986257732946,0.00067270387742
0.211689348728218,-0.269971585955992,2.25942119418242,2.52939278013842,-0.270635503552528,0.000663917596536
0.21475731030399,-0.270630083686742,2.2424427809141,2.51307286460084,-0.271304962003836,0.000674878317094
0.217825271879761,-0.271164880635206,2.22546436764577,2.49662924828098,-0.271830259083775,0.000665378448569
0.220893233455532,-0.271575487139887,2.20848595437745,2.48006144151734,-0.272251279892203,0.000675792752316
0.223961195031304,-0.271861569174622,2.19150754110912,2.46336911028375,-0.272527269671657,0.000665700497035
0.227029156607075,-0.272022895435092,2.1745291278408,2.44655202327589,-0.272698355385061,0.000675459949969
0.230097118182846,-0.272059192754628,2.15755071457248,2.4296099073271,-0.272723801468129,0.000664608713501
0.233165079758617,-0.271970214691693,2.14057230130415,2.41254251599584,-0.272643897274749,0.000673682583056
0.236233041334389,-0.271755841044074,2.12359388803583,2.3953497290799,-0.27241800698658,0.000662165942506
0.23930100291016,-0.271415974920624,2.1066154747675,2.37803144968813,-0.272086502344439,0.000670527423816
0.242368964485931,-0.270950489278412,2.08963706149918,2.36058755077759,-0.271608927887418,0.000658438609006
0.245436926061703,-0.270359388123217,2.07265864823085,2.34301803635407,-0.271025657348688,0.000666269225471
0.248504887637474,-0.269642857795093,2.05568023496253,2.32532309275762,-0.270296496152164,0.000653638357071
0.251572849213245,-0.26880108024503,2.0387018216942,2.30750290193923,-0.269461739380413,0.000660659135383
0.254640810789016,-0.26783416809393,2.02172340842588,2.28955757651981,-0.268481533643029,0.000647365549099
0.257708772364788,-0.266742324837153,2.00474499515755,2.27148731999471,-0.267396014623279,0.000653689786126
0.260776733940559,-0.265525889944034,1.98776658188923,2.25329247183326,-0.266165750048918,0.000639860104884
0.26384469551633,-0.264185215863379,1.97078816862091,2.23497338448428,-0.264830635492314,0.000645419628936
0.266912657092102,-0.26272067035524,1.95380975535258,2.21653042570782,-0.263351739222528,0.000631068867288
0.269980618667873,-0.261132734774731,1.93683134208426,2.19796407685899,-0.261768636169359,0.000635901394629
0.273048580243644,-0.259421948014584,1.91985292881593,2.17927487683052,-0.260042973917184,0.0006210259026
0.276116541819415,-0.257588820781622,1.90287451554761,2.16046333632923,-0.258213926544099,0.000625105762477
0.279184503395187,-0.255633944667031,1.88589610227928,2.14153004694631,-0.256243798936429,0.000609854269398
0.282252464970958,-0.253558086283771,1.86891768901096,2.12247577529473,-0.254171284576286,0.000613198292515
0.285320426546729,-0.251362048089116,1.85193927574263,2.10330132383175,-0.251959422714998,0.000597374625882
0.288388388122501,-0.24904655209711,1.83496086247431,2.08400741457142,-0.249646347101403,0.000599795004293
0.291456349698272,-0.246612357146194,1.81798244920598,2.06459480635218,-0.247195907357961,0.000583550211767
0.294524311274043,-0.244060356934863,1.80100403593766,2.04506439287252,-0.244645599112512,0.000585242177649
0.297592272849814,-0.241391495739237,1.74623779213639,1.98762928787563,-0.241960157178913,0.000568661439677
0.300660234425586,-0.238606735687974,1.69147154833512,1.93007828402309,-0.239176361570673,0.000569625882699
0.303728196001357,-0.235707150328049,1.63670530453385,1.8724124548619,-0.236259905806519,0.00055275547847
0.306796157577128,-0.232693905306248,1.58193906073258,1.81463296603882,-0.233246777839053,0.000552872532805
0.3098641191529,-0.229568135235736,1.5271728169313,1.75674095216704,-0.23010370199515,0.000535566759413
0.312932080728671,-0.226330972713778,1.47240657313003,1.69873754584381,-0.226865798942622,0.000534826228844
0.316000042304442,-0.222983664802276,1.41764032932876,1.64062399413104,-0.223500894453115,0.000517229650839
0.319068003880213,-0.219527525769848,1.36287408552749,1.58240161129734,-0.220043168162355,0.000515642392507
0.322135965455985,-0.215963838584493,1.30810784172622,1.52407168031072,-0.216461616554034,0.000497777969541
0.325203927031756,-0.212293934795856,1.25334159792495,1.46563553272081,-0.212789406512803,0.000495471716946
0.328271888607527,-0.208519292476979,1.19857535412368,1.40709464660066,-0.20899677386641,0.000477481389431
0.331339850183299,-0.204641443195487,1.14380911032241,1.3484505535179,-0.205115805055337,0.00047436185985
0.33440781175907,-0.200661876687094,1.08904286652114,1.28970474320824,-0.201118047617479,0.000456170930385
0.337475773334841,-0.196582121990475,1.03427662271987,1.23085874471035,-0.197034456087959,0.000452334097483
0.340543734910612,-0.192403810988481,0.9795103789186,1.17191418990708,-0.192838002685377,0.000434191696895
0.343611696486384,-0.18812860154587,0.924744135117329,1.1128727366632,-0.18855860426005,0.00043000271418
0.346679658062155,-0.18375815634487,0.869977891316058,1.05373604766093,-0.184171320441608,0.000413164096738
0.349747619637926,-0.17929422520366,0.815211647514787,0.994505872718447,-0.179707478480367,0.000413253276706
0.355883542789469,-0.170093111330149,0.705679159912246,0.875772271242396,-0.170487437138257,0.000394325808108
0.362019465941011,-0.160539605637375,0.596146672309705,0.756686277947081,-0.160903764445039,0.000364158807664
0.368155389092554,-0.150649178901258,0.486614184707164,0.637263363608422,-0.150982123422097,0.000332944520839
0.374291312244096,-0.140437678053015,0.377081697104623,0.517519375157639,-0.140742083902198,0.000304405849183
0.380427235395639,-0.129921436152896,0.267549209502081,0.397470645654977,-0.130196872641494,0.000275436488599
0.386563158547182,-0.119117224900628,0.158016721899539,0.277133946800168,-0.119363188168728,0.0002459632681
0.392699081698724,-0.108042518036858,0.048484234296998,0.156526752333856,-0.108258385729423,0.000215867692565
0.398835004850267,-0.096715127745802,-0.085122684977104,0.011592442768699,-0.096900319218919,0.000185191473117
0.404970928001809,-0.085153483841153,-0.218729604251207,0.133576120410054,-0.085307278965632,0.000153795124479
0.411106851153352,-0.073376031101537,-0.35233652352531,0.278960492423773,-0.073497949537669,0.000121918436131
0.417242774304894,-0.06140172266332,-0.485943442799412,0.424541720136092,-0.061481014634708,7.93E-05
0.423378697456437,-0.049249968557861,-0.619550362073514,0.570300393515653,-0.0492968801383,4.69E-05
0.42951462060798,-0.036940385726416,-0.753157281347616,0.716216895621201,-0.036954479629328,1.41E-05
0.435650543759522,-0.024492895627218,-0.886764200621719,0.8622713049945,-0.024473633736474,1.93E-05
0.441786466911065,-0.011927474105818,-1.02037111989582,1.00844364579,-0.011874885592308,5.26E-05
0.447922390062607,0.00073560936314,-1.15397803916993,1.15471364853307,0.000818886575612,8.33E-05
0.45405831321415,0.013476035167977,-1.28758495844403,1.301060993612,0.013596578285462,0.000120543117485
0.460194236365692,0.026273276669659,-1.42119187771813,1.44746515438779,0.026420587433768,0.000147310764109
0.466330159517235,0.039106738506761,-1.55479879699223,1.59390553549899,0.039295750071514,0.000189011564753
0.472466082668777,0.051955733335409,-1.68840571626633,1.74036144960174,0.052167993373337,0.000212260037928
0.47860200582032,0.06480000579272,-1.82201263554044,1.88681264133316,0.065058776045202,0.000258770252482
0.484737928971863,0.077618873243674,-1.95561955481454,2.03323842805821,0.07789764912049,0.000278775876816
0.490873852123405,0.09039181854806,-2.08922647408864,2.1796182926367,0.090713052764385,0.000321234216326
0.497009775274948,0.10309856129374,-2.20402150005185,2.30712006134559,0.10343857345642,0.00034001216268
0.50314569842649,0.115718985938334,-2.31881652601507,2.4345355119534,0.116099253000203,0.000380267061869
0.509281621578033,0.128233119307982,-2.43361155197828,2.56184467128626,0.128647117434067,0.000413998126084
0.515417544729576,0.140621263985534,-2.54840657794149,2.68902784192702,0.141068081908971,0.000446817923437
0.521553467881118,0.152863897255933,-2.6632016039047,2.81606550116063,0.153343019899495,0.000479122643562
0.527689391032661,0.164941810458133,-2.77799662986791,2.94293844032604,0.165452787950349,0.000510977492216
0.533825314184203,0.176836205866722,-2.89279165583112,3.06962786169784,0.177378531404404,0.000542325537682
0.539961237335746,0.188528617467529,-3.00758668179433,3.19611529926186,0.189097879938385,0.000569262470857
0.546097160487288,0.200001087921802,-3.12238170775755,3.32238279567935,0.20060071395179,0.000599626029989
0.552233083638831,0.211235834260564,-3.23717673372076,3.44841256798132,0.211865235583913,0.000629401323349
0.558369006790373,0.222215786047516,-3.35197175968397,3.57418754573148,0.222872207773448,0.000656421725931
0.561436968366145,0.227604955470893,-3.40936927266558,3.63697422813647,0.228263932264563,0.000658976793669
0.564504929941916,0.232924195629412,-3.46676678564718,3.69969098127659,0.233606767471858,0.000682571842446
0.567572891517687,0.238171513654995,-3.52416429862879,3.76233581228378,0.238857475673923,0.000685962018928
0.570640853093459,0.243344930592006,-3.58156181161039,3.8249067422024,0.244054821300852,0.000709890708846
0.57370881466923,0.248442533172648,-3.638959324592,3.88740185776465,0.24915506641384,0.000712533241193
0.576776776245001,0.253462469679222,-3.69635683757361,3.94981930725283,0.254198897827228,0.000736428148006
0.579844737820772,0.258402873409912,-3.75375435055521,4.01215722396512,0.259141048748292,0.000738175338381
0.582912699396544,0.263261870302919,-3.81115186353682,4.07441373383974,0.264023897229516,0.000762026926597
0.585980660972315,0.268037667846766,-3.86854937651842,4.13658704436519,0.268800669654753,0.000763001807986
0.589048622548086,0.27272855696646,-3.92594688950003,4.19867544646649,0.273515381518525,0.000786824552065
0.592116584123858,0.277332839572854,-3.94947546702429,4.22680830659714,0.278119807427107,0.000786967854253
0.595184545699629,0.281848836092288,-3.97300404454855,4.25485288064084,0.282659549341285,0.000810713248997
0.5982525072754,0.286274941559169,-3.99653262207281,4.28280756363198,0.287084988084196,0.000810046525027
0.601320468851171,0.290609602201582,-4.02006119959707,4.31067080179866,0.291443258890273,0.00083365668869
0.604388430426943,0.294851272717789,-4.04358977712133,4.33844104983912,0.295683408764185,0.000832136046396
0.607456392002714,0.298998455247009,-4.0671183546456,4.36611680989261,0.299854050770889,0.000855595523879
0.610524353578485,0.303049728930266,-4.09064693216986,4.39369666110012,0.303902959908327,0.000853230978061
0.613592315154257,0.307003695173422,-4.11417550969412,4.42117920486754,0.307880169492818,0.000876474319396
0.616660276730028,0.310858959790257,-4.13770408721838,4.44856304700864,0.311732246067729,0.000873286277472
0.619728238305799,0.314614205993569,-4.16123266474264,4.47584687073621,0.315510583601708,0.00089637760814
0.62279619988157,0.318268214055874,-4.1847612422669,4.50302945632278,0.319160605361289,0.000892391305414
0.625864161457342,0.321819787454795,-4.20828981979117,4.53010960724596,0.322735004463381,0.000915217008586
0.628932123033113,0.325267735296212,-4.23181839731543,4.55708613261164,0.326178127579802,0.00091039228359
0.632000084608884,0.328610935074779,-4.25534697483969,4.58395790991447,0.329543903682205,0.000932968607425
0.635068046184656,0.331848337276436,-4.27887555236395,4.61072388964039,0.33277567090883,0.000927333632394
0.638136007760427,0.334978915742187,-4.30240412988821,4.6373830456304,0.335928529120839,0.000949613378652
0.641203969336198,0.338001686342153,-4.32593270741247,4.66393439375463,0.338944877235021,0.000943190892867
0.644271930911969,0.340915754017746,-4.34946128493673,4.69037703895448,0.341880919485585,0.000965165467839
0.647339892487741,0.343720277522185,-4.372989862461,4.71671013998318,0.344678186000987,0.000957908478801
0.650407854063512,0.346414423621196,-4.39651843998526,4.74293286360645,0.347393917444117,0.000979493822922
0.653475815639283,0.348997409096999,-4.42004701750952,4.76904442660652,0.349968846577652,0.000971437480653
0.656543777215054,0.351468535070057,-4.44357559503378,4.79504413010384,0.35246118124683,0.000992646176773
0.659611738790826,0.353827134538846,-4.46710417255804,4.82093130709689,0.354810929127639,0.000983794588792
0.662679700366597,0.356072551579671,-4.4906327500823,4.84670530166197,0.357077194827668,0.001004643247998
0.665747661942368,0.358204213567442,-4.51416132760656,4.87236554117401,0.359199333937798,0.000995120370356
0.66881562351814,0.36022165999487,-4.53768990513083,4.8979115651257,0.361237276364661,0.00101561636979
0.671883585093911,0.362124475709537,-4.56121848265509,4.92334295836462,0.363129799203089,0.001005323493552
0.674951546669682,0.363912260361645,-4.58474706017935,4.94865932054099,0.36493758528425,0.001025324922605
0.678019508245453,0.365584667310027,-4.60827563770361,4.97386030501364,0.366598907247719,0.001014239937693
0.681087469821225,0.367141401743929,-4.63180421522787,4.9989456169718,0.368175127697076,0.001033725953147
0.684155431396996,0.368582188474231,-4.65533279275213,5.02391498122636,0.369604089172875,0.001021900698644
0.687223392972767,0.369906809871272,-4.67886137027639,5.04876818014767,0.370947760256171,0.001040950384898
0.690291354548539,0.371115155388573,-4.66100071774195,5.03211587313052,0.372143627923605,0.001028472535032
0.69335931612431,0.372207174557864,-4.64314006520749,5.01534723976536,0.373254192431688,0.001047017873824
0.696427277700081,0.373182819439171,-4.62527941267305,4.99846223211222,0.374216659770514,0.001033840331342
0.699495239275852,0.374042088797527,-4.6074187601386,4.98146084893612,0.375093987199348,0.001051898401821
0.702563200851624,0.374785079962012,-4.58955810760415,4.96434318756616,0.375823174204945,0.001038094242933
0.705631162427395,0.375411948618772,-4.5716974550697,4.94710940368847,0.376467560142778,0.001055611524006
0.708699124003166,0.375922871630126,-4.55383680253525,4.92975967416537,0.376964012249335,0.001041140619209
0.711767085578938,0.376318084167757,-4.5359761500008,4.91229423416856,0.377376176972891,0.001058092805135
0.714835047154709,0.376597892706099,-4.51811549746635,4.89471339017245,0.377640863187345,0.001042970481246
0.71790300873048,0.376762629490165,-4.5002548449319,4.87701747442207,0.377821949470395,0.00105931998023
0.720970970306251,0.376812656957106,-4.48239419239745,4.85920684935456,0.37785625972131,0.001043602764204
0.724038931882023,0.376748423189308,-4.464533539863,4.84128196305231,0.377807829860407,0.001059406671099
0.727106893457794,0.376570449610578,-4.44667288732855,4.82324333693913,0.37761357156744,0.001043121956862
0.730174855033565,0.376279274956397,-4.4288122347941,4.8050915097505,0.377337603631049,0.001058328674652
0.733242816609336,0.375875476595442,-4.41095158225966,4.7868270588551,0.376916997502065,0.001041520906623
0.736310778185108,0.375359723765282,-4.3930909297252,4.76845065349049,0.37641588081074,0.001056157045458
0.739378739760879,0.374732746572265,-4.37523027719076,4.74996302376302,0.375771555875048,0.001038809302784
0.74244670133665,0.373995284296655,-4.35736962465631,4.73136490895296,0.375048085721695,0.00105280142504
0.745514662912422,0.373148118400149,-4.33950897212186,4.71265709052201,0.374183073609272,0.001034955209122
0.748582624488193,0.372192114337921,-4.32164831958741,4.69384043392533,0.37324044522994,0.001048330892019
0.751650586063964,0.371128186105648,-4.30378766705296,4.67491585315861,0.372158173707858,0.00102998760221
0.754718547639735,0.369957268143897,-4.28592701451851,4.65588428266241,0.370999975514824,0.001042707370927
0.757786509215507,0.368680352040341,-4.26806636198406,4.6367467140244,0.369704261293475,0.001023909253135
0.760854470791278,0.367298493399549,-4.25020570944961,4.61750420284916,0.368334467383749,0.0010359739842
0.763922432367049,0.365812765139988,-4.23234505691516,4.59815782205515,0.366829508206717,0.001016743066729
0.766990393942821,0.364224267162106,-4.21448440438071,4.57870867154282,0.36525247016037,0.001028202998263
0.770058355518592,0.362534187855794,-4.19662375184626,4.55915793970206,0.363542836193147,0.001008648337353
0.773126317094363,0.360743791911185,-4.17876309931181,4.539506891223,0.361763274177166,0.001019482265981
0.776194278670135,0.35885435425559,-4.16090244677736,4.51975680103295,0.359853898711132,0.000999544455542
0.779262240245906,0.35686716823138,-4.14304179424291,4.49990896247429,0.357876891905739,0.001009723674359
0.782330201821677,0.354783598774083,-4.12518114170846,4.47996474048255,0.355773061395077,0.000989462620994
0.785398163397448,0.352605066718417,-4.10732048917402,4.45992555589243,0.35360403776068,0.000998971042262
0.78846612497322,0.350333007032269,-4.0611132307243,4.41144623775657,0.351311381211104,0.000978374178835
0.791534086548991,0.347968890854836,-4.01490597227458,4.36287486312942,0.348956106615264,0.000987215760428
0.794602048124762,0.345514249171699,-3.96869871382487,4.31421296299657,0.346480584344637,0.000966335172939
0.797670009700533,0.342970635991933,-3.92249145537515,4.26546209136709,0.343945151069598,0.000974515077665
0.800737971276305,0.340339618543582,-3.87628419692544,4.21662381546902,0.341293042861678,0.000953424318095
0.803805932852076,0.337622833598651,-3.83007693847572,4.16769977207437,0.338583857514184,0.000961023915534
0.806873894427847,0.334821996707097,-3.78386968002601,4.1186916767331,0.33576175018788,0.000939753480783
0.809941856003619,0.331938836611003,-3.73766242157629,4.06960125818729,0.332885521034161,0.000946684423158
0.81300981757939,0.328975079749362,-3.69145516312658,4.02043024287594,0.329900295451847,0.000925215702485
0.816077779155161,0.325932504399922,-3.64524790467686,3.97118040907678,0.326864019201753,0.000931514801831
0.819145740730933,0.322812946064515,-3.59904064622714,3.92185359229166,0.323722836741292,0.000909890676777
0.822213702306704,0.319618251807116,-3.55283338777743,3.87245163958454,0.32053378480675,0.000915532999634
0.825281663882475,0.316350287339817,-3.50662612932771,3.82297641666753,0.31724407332303,0.000893785983213
0.828349625458246,0.313010973018448,-3.460418870878,3.77342984389645,0.313909777577106,0.000898804558657
0.831417587034018,0.309602259607748,-3.41421161242828,3.72381387203603,0.310479216880083,0.000876957272335
0.834485548609789,0.306126096610314,-3.36800435397857,3.67413045058888,0.307007454944183,0.000881358333869
0.83755351018556,0.302584470143879,-3.32179709552885,3.62438156567273,0.303443961821655,0.000859491677776
0.840621471761331,0.298979431516388,-3.27558983707914,3.57456926859552,0.299842741909702,0.000863310393314
0.843689433337103,0.295313049147429,-3.22938257862942,3.52469562777685,0.296154454724436,0.000841405577006
0.846757394912874,0.291587380294892,-3.18317532017971,3.4747627004746,0.292432000074277,0.000844619779385
0.849825356488645,0.28780451886252,-3.13696806172999,3.42477258059251,0.288627262966556,0.000822744104036
0.852893318064417,0.283966614632541,-3.09076080328027,3.37472741791282,0.284791995890365,0.000825381257824
0.855961279640188,0.280075823622546,-3.04455354483056,3.3246293684531,0.280879342618477,0.000803518995931
0.859029241215959,0.276134295837745,-2.99834628638084,3.27448058221859,0.276939868205186,0.000805572367441
0.86209720279173,0.272144220453778,-2.95213902793113,3.22428324838491,0.272928005657317,0.000783785203539
0.865165164367502,0.268107825577161,-2.90593176948141,3.17403959505857,0.268893095160522,0.000785269583361
0.868233125943273,0.264027335630527,-2.8597245110317,3.12375184666222,0.264790886571035,0.000763550940508
0.871301087519044,0.259904980897454,-2.81351725258198,3.07342223347944,0.260669460513907,0.000764479616453
0.874369049094815,0.255743029855555,-2.76730999413227,3.02305302398782,0.256485908412842,0.000742878557287
0.877437010670587,0.251543760684809,-2.72110273568255,2.97264649636736,0.252287019434118,0.000743258749309
0.880504972246358,0.24730943132383,-2.67489547723284,2.92220490855666,0.248031248346199,0.000721817022369
0.883572933822129,0.243042325272535,-2.62868821878312,2.87173054405565,0.243764063790562,0.000721738518027
0.886640895397901,0.238744787831829,-2.57366921004364,2.81241399787546,0.239445302665647,0.000700514833818
0.889708856973672,0.234419175264968,-2.51865020130415,2.75306937656912,0.235119086864028,0.000699911599059
0.892776818549443,0.230067810798473,-2.46363119256467,2.69369900336314,0.230746651120204,0.000678840321732
0.895844780125215,0.225693018689452,-2.40861218382518,2.63430520251463,0.226370747121305,0.000677728431854
0.898912741700986,0.221297149765419,-2.3535931750857,2.57489032485112,0.221954019824325,0.000656870058906
0.901980703276757,0.216882553187643,-2.29857416634621,2.51545671953386,0.217537829591291,0.000655276403648
0.905048664852528,0.212451575774043,-2.24355515760673,2.45600673338077,0.213086239583015,0.000634663808972
0.9081166264283,0.208006595837784,-2.18853614886725,2.39654274470503,0.208639197292669,0.000632601454885
0.911184588004071,0.203550002646697,-2.13351714012776,2.33706714277446,0.204162179353181,0.000612176706485
0.914252549579842,0.199084146616736,-2.07849813138828,2.27758227800501,0.199693670021156,0.00060952340442
0.917320511155613,0.194611361705127,-2.02347912264879,2.21809048435392,0.195200431603425,0.000589069898298
0.920388472731385,0.19013401821563,-1.96846011390931,2.15859413212494,0.190718931633488,0.000584913417858
0.926524395882927,0.181175168713583,-1.85842209643034,2.03959726514392,0.181735091030625,0.000559922317041
0.93266031903447,0.172226468648376,-1.74838407895137,1.92061054759975,0.172762442885458,0.000535974237082
0.938796242186012,0.163306774641603,-1.63834606147241,1.80165283611401,0.163818841790766,0.000512067149163
0.944932165337555,0.154434691233137,-1.52830804399344,1.68274273522657,0.154922966395016,0.000488275161879
0.951068088489097,0.145628711947176,-1.41827002651447,1.56389873846165,0.146093371494496,0.00046465954732
0.95720401164064,0.136907159802599,-1.3082320090355,1.4451391688381,0.137348429020249,0.00044126921765
0.963339934792183,0.128288187718316,-1.19819399155653,1.32648217927485,0.12870628860655,0.000418100888234
0.969475857943725,0.119789581621531,-1.08815597407756,1.20794555569909,0.120184842163377,0.000395260541846
0.975611781095268,0.111428939239851,-0.978117956598593,1.08954689583844,0.111801689927383,0.000372750687531
0.98174770424681,0.103223501251112,-0.868079939119625,0.971303440370737,0.10357410749933,0.000350606248218
0.987883627398353,0.095190093534054,-0.802576235128563,0.897766328662617,0.095519013839161,0.000328920305107
0.994019550549896,0.087345211821835,-0.737072531137501,0.824417742959336,0.08765294040657,0.000307728584735
1.00015547370144,0.079704833530375,-0.671568827146438,0.751273660676813,0.079992001956749,0.000287168426374
1.00629139685298,0.072284673412652,-0.606065123155377,0.678349796568029,0.072551870393063,0.000267196980411
1.01242732000452,0.065099925964608,-0.540561419164315,0.605661345128924,0.065347756277909,0.000247830313301
1.01856324315607,0.058165184988975,-0.475057715173254,0.533222900162229,0.058394417220265,0.00022923223129
1.02469916630761,0.051494463372576,-0.409554011182193,0.461048474554768,0.051706303324984,0.000211839952409
1.03083508945915,0.04510137723881,-0.344050307191131,0.389151684429941,0.045303534888996,0.000202157650186
1.03390305103492,0.04201299225202,-0.311298455195602,0.353311447447622,0.042210662955824,0.000197670703804
1.03697101261069,0.03899882732131,-0.27854660320007,0.31754543052138,0.039191434712193,0.000192607390883
1.04003897418646,0.036060415614078,-0.245794751204538,0.281855166818616,0.036246015969394,0.000185600355316
1.04310693576224,0.033199226130345,-0.213042899209008,0.246242125339353,0.033377649242159,0.000178423111814
1.04617489733801,0.030416702399881,-0.180291047213479,0.21070774961336,0.030588013542195,0.000171311142314
1.04924285891378,0.027714263519044,-0.147539195217947,0.175253458736991,0.02787858292309,0.000164319404046
1.05231082048955,0.025093268104401,-0.114787343222415,0.139880611326816,0.025250749040794,0.000157480936393
1.05537878206532,0.022555024779363,-0.082035491226886,0.104590516006249,0.022705827941465,0.000150803162101
1.05844674364109,0.02010082449965,-0.049283639231356,0.069384463731006,0.020244789763421,0.000143965263771
1.06151470521686,0.017731916989587,-0.016531787235824,0.034263704225411,0.01787092955872,0.000139012569133
1.06458266679264,0.015449478605386,0.016220064759708,0.000770586154322,0.015581124406528,0.000131645801142
1.06765062836841,0.013254643066318,0.048971916755237,0.035717273688919,0.013380785202405,0.000126142136086
1.07071858994418,0.011148529325804,0.081723768750767,0.070575239424963,0.011269056153578,0.000120526827773
1.07378655151995,0.009132203340332,0.114475620746299,0.105343417405967,0.009247294713244,0.000115091372913
1.07685451309572,0.00720665325805,0.14722747274183,0.140020819483781,0.007316537112211,0.000109883854161
1.07992247467149,0.005372831748467,0.17997932473736,0.174606492988893,0.00547775543989,0.000104923691423
1.08299043624726,0.003631678847822,0.174551466449064,0.170919787601242,0.003731870945512,0.00010019209769
1.08605839782303,0.001984083059914,0.169123608160767,0.167139525100853,0.002079759482504,9.57E-05
1.08912635939881,0.000430864512371,0.16369574987247,0.163264885360099,0.000522247102037,9.14E-05
1.09219432097458,-0.001027197465728,0.158267891584174,0.159295089049902,-0.000939885899624,8.73E-05
1.09526228255035,-0.002389368701121,0.152840033295877,0.155229401996998,-0.002305909657324,8.35E-05
1.09833024412612,-0.003654987997272,0.14741217500758,0.151067163004852,-0.003575140618765,7.98E-05
1.10139820570189,-0.004823442432969,0.141984316719284,0.146807759152253,-0.004746946276237,7.65E-05
1.10446616727766,-0.005894129138804,0.136556458430987,0.142450587569791,-0.005820740937725,7.34E-05
1.10753412885343,-0.006866487588019,0.131128600142691,0.13799508773071,-0.006795990485966,7.05E-05
1.1106020904292,-0.007740046799512,0.125700741854394,0.133440788653906,-0.007672208041967,6.78E-05
1.11367005200498,-0.008514399350047,0.120272883566097,0.128787282916144,-0.008448958736896,6.54E-05
1.11673801358075,-0.009189160006011,0.114845025277801,0.124034185283812,-0.00912585527657,6.33E-05
1.11980597515652,-0.009763985080285,0.109417166989504,0.119181152069789,-0.009702562714005,6.14E-05
1.12287393673229,-0.010238594387869,0.103989308701207,0.114227903089076,-0.010178793924741,5.98E-05
1.12594189830806,-0.010612745970652,0.098561450412911,0.109174196383563,-0.010554314368523,5.84E-05
1.12900985988383,-0.010886231146021,0.093133592124614,0.104019823270635,-0.010828937485857,5.73E-05
1.1320778214596,-0.011058913214568,0.087705733836317,0.098764647050884,-0.011002529437565,5.64E-05
1.13514578303537,-0.011130727950585,0.082277875548021,0.093408603498605,-0.011075004433289,5.57E-05
1.13821374461115,-0.011101641176038,0.076850017259724,0.087951658435762,-0.011046329437879,5.53E-05
1.14128170618692,-0.010971653639907,0.071422158971427,0.082393812611334,-0.010916519442876,5.51E-05
1.14434966776269,-0.010740842307867,0.065994300683131,0.076735142990998,-0.010685642129096,5.52E-05
1.14741762933846,-0.010409346538285,0.060566442394834,0.070975788933119,-0.010353813092915,5.55E-05
1.15048559091423,-0.00997732545256,0.055138584106537,0.065115909559097,-0.009921200456281,5.61E-05
1.15355355249,-0.00944497536469,0.049710725818241,0.059155701182931,-0.009388020064656,5.70E-05
1.15662151406577,-0.008812568947611,0.044282867529944,0.053095436477555,-0.008754540052107,5.80E-05
1.15968947564154,-0.008080436344864,0.038855009241647,0.046935445586512,-0.00802107610197,5.94E-05
1.16275743721732,-0.007248935826517,0.033427150953351,0.040676086779867,-0.007187996555487,6.09E-05
1.16582539879309,-0.006318476302035,0.027999292665054,0.034317768967089,-0.006255724868514,6.28E-05
1.16889336036886,-0.005289532839036,0.022571434376758,0.027860967215794,-0.005224847668282,6.47E-05
1.17196132194463,-0.004162614620484,0.017143576088461,0.021306190708945,-0.004095070374377,6.75E-05
1.1750292835204,-0.002938258909956,0.011715717800164,0.01465397671012,-0.002868715241541,6.95E-05
1.17809724509617,-0.001617072179057,0.006287859511868,0.007904931690925,-0.001544599177574,7.25E-05
1.18116520667194,-0.000199731017509,-0.036008751508056,0.035809020490547,-0.000124235940713,7.55E-05
1.18423316824772,0.001313063674158,-0.078305362527982,0.079618426202141,0.001391803152657,7.87E-05
1.18730112982349,0.002920583936006,-0.120601973547909,0.123522557483915,0.003002773910716,8.22E-05
1.19036909139926,0.004622028196604,-0.162898584567832,0.167520612764436,0.004707878480232,8.59E-05
1.19343705297503,0.006416525808597,-0.205195195587756,0.211611721396353,0.006506269492678,8.97E-05
1.1965050145508,0.008303178522157,-0.247491806607682,0.25579498512984,0.008397055487435,9.39E-05
1.19957297612657,0.010281055104805,-0.289788417627609,0.300069472732414,0.010379297125865,9.82E-05
1.20264093770234,0.012349166176953,-0.332085028647532,0.344434194824485,0.012452011597541,0.000102845420589
1.20570889927811,0.014506484446238,-0.374381639667456,0.388888124113694,0.014614167159275,0.000107682713036
1.20877686085389,0.016751962651591,-0.416678250687383,0.433430213338973,0.016864667993037,0.000112705341446
1.21184482242966,0.019084500328248,-0.458974861707309,0.478059362035557,0.019202071970198,0.000117571641949
1.21491278400543,0.021502929059947,-0.501271472727233,0.52277440178718,0.021627377112403,0.000124448052456
1.2179807455812,0.024006054012772,-0.543568083747159,0.567574137759931,0.024134694404604,0.000128640391832
1.22104870715697,0.026592665583674,-0.585864694767086,0.612457360350759,0.026727528614596,0.000134863030922
1.22411666873274,0.029261491417794,-0.628161305787009,0.657422797204803,0.029402324804351,0.000140833386556
1.22718463030851,0.032011183041532,-0.670457916806936,0.702469099848467,0.032158083568674,0.000146900527142
1.23025259188428,0.034840360718704,-0.712754527826862,0.747594888545566,0.034993401873937,0.000153041155234
1.23332055346006,0.037747628001958,-0.755051138846786,0.792798766848743,0.037906649530826,0.000159021528868
1.23638851503583,0.040731545764473,-0.797347749866712,0.838079295631185,0.040894631525668,0.000163085761195
1.2394564766116,0.043790639483539,-0.839644360886639,0.883435000370177,0.04395713078013,0.000166491296591
1.24559239976314,0.050128369269139,-0.924237582926489,0.974365952195628,0.050302449120533,0.000174079851394
1.25172832291468,0.056748328779257,-1.00883080496634,1.0655791337456,0.056937774839144,0.000189446059887
1.25786424606623,0.063637410531539,-1.09342402700619,1.15706143753773,0.063843401688927,0.000205991157389
1.26400016921777,0.070781997750713,-1.17801724904604,1.24879924679675,0.071005392117056,0.000223394366344
1.27013609236931,0.078168057250293,-1.26261047108589,1.34077852833618,0.078409538181479,0.000241480931187
1.27627201552085,0.085781046300582,-1.34720369312574,1.43298473942632,0.08604121523404,0.000260168933458
1.2824079386724,0.093605952415581,-1.47172772310584,1.56533367552142,0.093885373960894,0.000279421545313
1.28854386182394,0.101627325199397,-1.59625175308594,1.69787907828533,0.10192655945367,0.000299234254273
1.29467978497548,0.109829429547209,-1.72077578306603,1.83060521261324,0.110148937899115,0.000319508351907
1.30081570812702,0.118196050830335,-1.84529981304613,1.96349586387647,0.118536326249683,0.000340275419348
1.30695163127857,0.126710834204062,-1.96982384302623,2.09653467723029,0.127072223487598,0.000361389283537
1.31308755443011,0.135357024300225,-2.09434787300633,2.22970489730655,0.135739843047316,0.000382818747091
1.31922347758165,0.144117587843991,-2.21887190298643,2.36298949083042,0.144522146452766,0.000404558608775
1.32535940073319,0.152975298656212,-2.34339593296653,2.49637123162274,0.153401879085581,0.000426580429368
1.33149532388474,0.161912777201085,-2.46791996294663,2.62983274014771,0.162361612574534,0.000448835373449
1.33763124703628,0.17091243127703,-2.59244399292672,2.76335642420375,0.171383820761383,0.000471389484353
1.34376717018782,0.179956659503287,-2.71696802290682,2.89692468241011,0.18045244239391,0.000495782890623
1.34683513176359,0.18448994701192,-2.77923003789687,2.96371998490879,0.184990269109658,0.000500322097738
1.34990309333936,0.189027727699792,-2.84149205288692,3.03051978058671,0.189547649112297,0.000519921412505
1.35297105491514,0.193567758717085,-2.90375406787697,3.09732182659405,0.194090182836573,0.000522424119488
1.35603901649091,0.198107805661902,-2.96601608286702,3.16412388852892,0.198649707446048,0.000541901784147
1.35910697806668,0.202645654136761,-3.02827809785707,3.23092375199383,0.203189505980525,0.000543851843765
1.36217493964245,0.207179075795849,-3.09054011284712,3.29771918864297,0.207742659146237,0.000563583350388
1.36524290121822,0.211705827652601,-3.15280212783717,3.36450795548977,0.212270937506969,0.000565109854367
1.36831086279399,0.216223693030309,-3.21506414282722,3.43128783585753,0.216808861078796,0.000585168048488
1.37137882436976,0.220730478158422,-3.27732615781727,3.49805663597569,0.221316748812629,0.000586270654207
1.37444678594553,0.225223970214982,-3.33958817280732,3.5648121430223,0.225830576183063,0.000606605968081
1.37751474752131,0.22970194556334,-3.39117945545358,3.62088140101692,0.230309227489201,0.000607281925861
1.38058270909708,0.23416221176051,-3.44277073809984,3.67693294986035,0.234790132806773,0.000627921046262
1.38365067067285,0.238602600003581,-3.4943620207461,3.73296462074968,0.239230756585386,0.000628156581805
1.38671863224862,0.243020934335611,-3.54595330339236,3.78897423772797,0.243669977791893,0.000649043456282
1.38978659382439,0.24741504660025,-3.59754458603862,3.84495963263887,0.24806385770221,0.000648811101961
1.39285455540016,0.25178279678983,-3.64913586868488,3.90091866547471,0.252452715174165,0.000669918384335
1.39592251697593,0.256122047950994,-3.70072715133114,3.95684919928213,0.256791227493692,0.000669179542697
1.3989904785517,0.260430654894958,-3.7523184339774,4.01274908887236,0.261121141453076,0.000690486558119
1.40205844012748,0.26470650276636,-3.80390971662366,4.06861621939002,0.265395772163658,0.000689269397298
1.40512640170325,0.268947518602126,-3.85550099926992,4.12444851787204,0.269658279551141,0.000710760949015
1.40819436327902,0.273151629835937,-3.90709228191618,4.18024391175212,0.273860641006614,0.000709011170677
1.41126232485479,0.277316756841124,-3.95868356456244,4.23600032140356,0.278047412003026,0.000730655161902
1.41433028643056,0.28144085671402,-4.01027484720869,4.29171570392271,0.282169259274653,0.000728402560632
1.41739824800633,0.285521929596691,-4.06186612985496,4.34738805945165,0.28627211351678,0.000750183920089
1.4204662095821,0.289557980622902,-4.11345741250122,4.40301539312412,0.290305360433346,0.000747379810444
1.42353417115788,0.293547019501581,-4.16504869514747,4.45859571464905,0.294316282923172,0.000769263421591
1.42660213273365,0.297487090676045,-4.21663997779373,4.51412706846978,0.298253017793972,0.000765927117927
1.42967009430942,0.301376265789838,-4.26823126043999,4.56960752622983,0.302164174482629,0.000787908692791
1.43273805588519,0.305212627206005,-4.31982254308625,4.62503517029226,0.305996675480221,0.000784048274217
1.43580601746096,0.308994297583052,-4.37141382573251,4.68040812331557,0.309800428500696,0.000806130917643
1.43887397903673,0.31271945941425,-4.42300510837877,4.73572456779302,0.313521178675815,0.000801719261566
1.4419419406125,0.31638631295115,-4.47459639102503,4.79098270397618,0.317210101195737,0.000823788244587
1.44500990218827,0.319993047678027,-4.52618767367129,4.84618072134932,0.320811803095299,0.000818755417272
1.44807786376405,0.323537880179816,-4.57777895631755,4.90131683649737,0.324378693760563,0.000840813580747
1.45114582533982,0.327019081272619,-4.62937023896381,4.95638932023643,0.327854283619637,0.000835202347019
1.45421378691559,0.330434949076244,-4.68096152161007,5.01139647068631,0.331292180559934,0.00085723148369
1.45728174849136,0.333783800266605,-4.73255280425633,5.06633660452293,0.334634842039241,0.000851041772636
1.46034971006713,0.337064000502431,-4.78414408690259,5.12120808740502,0.337937036407416,0.000873035904985
1.4634176716429,0.340273961549566,-4.83573536954885,5.17600933109841,0.341140213848797,0.000866252299231
1.46648563321867,0.343412107351543,-4.88732665219511,5.23073875954665,0.344300262866951,0.000888155515408
1.46955359479444,0.346476884279617,-4.93891793484137,5.28539481912099,0.3473576740404,0.000880789760782
1.47262155637022,0.349466795436118,-4.99050921748763,5.33997601292374,0.350369413526786,0.000902618090668
1.47568951794599,0.352380386203446,-5.01070401765179,5.36308440385523,0.35327506184371,0.000894675640264
1.47875747952176,0.355216217870364,-5.03089881781596,5.38611503568632,0.35613261819564,0.000916400325275
1.48182544109753,0.357972895391074,-5.05109361798012,5.4090665133712,0.3588808043643,0.000907908973226
1.4848934026733,0.360649094615616,-5.07128841814429,5.4319375127599,0.361578605973505,0.000929511357889
1.48796136424907,0.363243528060785,-5.09148321830845,5.45472674636924,0.364163939073786,0.000920411013001
1.49102932582484,0.365754916133289,-5.11167801847262,5.47743293460591,0.366696727151961,0.000941811018671
1.49409728740061,0.368182019160197,-5.13187281863678,5.50005483779698,0.369114135107935,0.000932115947738
1.49716524897639,0.370523661241042,-5.15206761880095,5.52259128004199,0.371476973901485,0.000953312660443
1.50023321055216,0.372778704655746,-5.17226241896511,5.54504112362086,0.373721713331576,0.00094300867583
1.50330117212793,0.374946041459859,-5.19245721912928,5.56740326058914,0.375909999705948,0.000963958246088
1.5063691337037,0.377024619501994,-5.21265201929344,5.58967663879544,0.377977665131833,0.000953045629839
1.50943709527947,0.379013434811523,-5.23284681945761,5.61186025426913,0.379987137507139,0.000973702695616
1.51250505685524,0.380911499951985,-5.25304161962177,5.63395311957376,0.381873669903904,0.000962169951918
1.51557301843101,0.38271786372956,-5.27323641978594,5.6559542835155,0.383700416524942,0.000982552795382
1.51864098000678,0.384431652451603,-5.2934312199501,5.67786287240171,0.385402111196349,0.000970458744746
1.52170894158256,0.386052049983101,-5.31362602011427,5.69967807009737,0.387042577721456,0.000990527738355
1.52477690315833,0.387578256024342,-5.33382082027844,5.72139907630278,0.388556091485591,0.000977835461249
1.5278448647341,0.389009503951109,-5.3540156204426,5.74302512439371,0.390007087880146,0.000997583929037
1.53091282630987,0.390345095397121,-5.37421042060677,5.76455551600389,0.391329445552019,0.000984350154898
1.53398078788564,0.391584384309556,-5.39440522077093,5.78598960508049,0.392588152273767,0.00100376796421
1.53704874946141,0.392726758555328,-5.4146000209351,5.80732677949043,0.393716752432846,0.000989993877518
1.54011671103718,0.393771663684714,-5.43479482109926,5.82856648478398,0.394780725897562,0.001009062212848
1.54318467261296,0.394718608739384,-5.45498962126343,5.84970823000281,0.395713345929562,0.000994737190178
1.54625263418873,0.395567131320065,-5.47518442142759,5.87075155274766,0.396580523246964,0.001013391926899
1.5493205957645,0.396316797059779,-5.49537922159176,5.89169601865154,0.397315323650567,0.000998526590788
1.55238855734027,0.396967240916977,-5.51557402175592,5.9125412626729,0.397984026621713,0.001016785704736
1.55545651891604,0.397518165118235,-5.53576882192009,5.93328698703833,0.398519554572301,0.001001389454066
1.55852448049181,0.397969297692615,-5.55596362208425,5.95393291977687,0.398988492941108,0.001019195248493
1.56159244206758,0.398320398743122,-5.57615842224842,5.97447882099154,0.399323685104918,0.001003286361796
1.56466040364335,0.398571299717707,-5.59635322241259,5.99492452213029,0.399591959057805,0.001020659340098
1.56772836521913,0.39872189372259,-5.61654802257675,6.01526991629934,0.399726143651349,0.001004249928759
1.5707963267949,0.398772102957591,-5.63674282274092,6.03551492569851,0.399793245560406,0.001021142602815


==> Data/ex2global.csv <==
z,ex,sri,sri_e,sri_eR,mri,mri_e,mri_eR,pod,pod_e,pod_eR
1,1.5911315472,1.5909995163,0.0001320309,8.29792475593341E-05,1.5908843363,0.0002472109,0.000155368,1.5909873074,0.0001442398,9.06523420300241E-05
1.4974874372,3.1939014662,3.1930262056,0.0008752606,0.0002740412,3.1932698286,0.0006316376,0.0001977636,3.1933543084,0.0005471578,0.0001713133
1.9949748744,322.5720409082,311.4427469851,11.1292939231,0.0345017314,317.6669861447,4.9050547635,0.0152060754,316.5630803325,6.0089605757,0.0186282747
2.4924623116,3.3292980245,3.3307485724,0.0014505479,0.0004356918,3.3298667944,0.0005687699,0.0001708378,3.3300922706,0.0007942462,0.0002385627
2.9899497487,1.6781932641,1.678612741,0.0004194769,0.0002499575,1.6783842072,0.0001909431,0.000113779,1.6784489811,0.000255717,0.0001523764
3.4874371859,1.134199839,1.1344148009,0.0002149618,0.0001895273,1.1343188569,0.0001190178,0.0001049355,1.1343473178,0.0001474787,0.0001300289
3.9849246231,0.8653974595,0.8655367943,0.0001393348,0.0001610068,0.8654874602,9.00007838183781E-05,0.0001039994,0.8655030392,0.0001055798,0.0001220015
4.4824120603,0.706899289,0.7070016616,0.0001023726,0.0001448192,0.7069716527,7.23637092845397E-05,0.0001023678,0.7069826473,8.33582587290715E-05,0.000117921
4.9798994975,0.6041153416,0.6041958148,8.04731953339966E-05,0.0001332083,0.6041735751,5.82335048134874E-05,9.6394679627595E-05,0.6041839861,6.86444448713131E-05,0.000113628
5.4773869347,0.5339433248,0.5340080729,6.4748133593584E-05,0.0001212641,0.5339878682,4.45434175633253E-05,8.34234936478986E-05,0.5340001149,5.6790147569763E-05,0.0001063599
5.9748743719,0.4851982503,0.4852488906,5.06402964838282E-05,0.0001043703,0.4852276016,2.93513118775901E-05,6.04934413080464E-05,0.4852435155,4.52651605374888E-05,9.32920935082477E-05
6.472361809,0.4522045992,0.4522393286,3.47293652596115E-05,7.68001150841363E-05,0.4522151572,0.000010558,2.33477826840003E-05,0.4522365187,3.19195217171053E-05,7.05864597000037E-05
6.9698492462,0.4324323422,0.4324453516,1.30093381494611E-05,3.00841007459352E-05,0.432417169,1.51732607970301E-05,3.50881729122485E-05,0.4324462173,1.38750621201944E-05,3.20860878458547E-05
7.4673366834,0.4258451219,0.4258238145,2.13074699646487E-05,5.00357262953185E-05,0.4257906531,5.44688273763083E-05,0.0001279076,0.425830935,1.41869140537487E-05,3.33147271706259E-05
7.9648241206,0.4356220778,0.4355389369,0.000083141,0.0001908557,0.4354991337,0.0001229441,0.0002822265,0.4355575448,6.4533058734273E-05,0.00014814
8.4623115578,0.4717025699,0.4714884722,0.0002140976,0.0004538827,0.4714369079,0.0002656619,0.000563198,0.4715301282,0.0001724417,0.0003655729
8.959798995,0.5655526052,0.5649776205,0.0005749846,0.0010166775,0.5648918217,0.0006607835,0.0011683856,0.5650748913,0.0004777139,0.0008446852
9.4572864322,0.8672187075,0.864873816,0.0023448914,0.0027039216,0.8645774361,0.0026412713,0.0030456807,0.8651878039,0.0020309035,0.0023418585
9.9547738693,8.155161658,7.8198152437,0.3353464142,0.0411207562,7.7679456008,0.3872160572,0.0474811013,7.8454837709,0.309677887,0.0379732371
10.4522613065,0.6192359711,0.6226396918,0.0034037206,0.0054966455,0.6235658678,0.0043298966,0.0069923209,0.6226677645,0.0034317934,0.0055419801
10.9497487437,0.2128796668,0.213577889,0.0006982222,0.0032798916,0.2139220376,0.0010423709,0.0048965262,0.2136852104,0.0008055436,0.0037840328
11.4472361809,0.0922272299,0.0924808941,0.0002536642,0.002750426,0.0927134145,0.0004861846,0.0052715944,0.0925834123,0.0003561824,0.0038620092
11.9447236181,0.0372866232,0.037396307,0.0001096838,0.002941639,0.0375867314,0.0003001082,0.0080486828,0.0374903277,0.0002037045,0.0054632063
12.4422110553,0.0074048938,0.0074560617,5.11678651460264E-05,0.0069100066,0.0076247072,0.0002198134,0.0296848856,0.007541799,0.0001369053,0.0184884827
12.9396984925,0.0105093015,0.0104812203,2.80811849221428E-05,0.0026720315,0.0103270589,0.0001822426,0.0173410757,0.0104038219,0.0001054796,0.0100367851
13.4371859296,0.0219574249,0.0219326874,2.47374836769669E-05,0.0011266113,0.0217908718,0.000166553,0.0075852711,0.02186429,9.31348941255322E-05,0.0042416128
13.9346733668,0.0296779952,0.0296417878,3.62073489117085E-05,0.0012200066,0.0295130896,0.0001649056,0.0055564931,0.0295836325,9.43626942033551E-05,0.0031795508
14.432160804,0.035236759,0.0351741912,6.25678280214356E-05,0.0017756408,0.0350618107,0.0001749484,0.0049649392,0.035128036,0.000108723,0.0030854999
14.9296482412,0.0396832919,0.0395752846,0.0001080073,0.0027217315,0.0394853622,0.0001979297,0.004987733,0.0395432644,0.0001400275,0.0035286249
15.4271356784,0.0439110598,0.0437281782,0.0001828817,0.0041648198,0.0436715428,0.0002395171,0.0054545955,0.0437123071,0.0001987527,0.0045262563
15.9246231156,0.0489962922,0.0486851725,0.0003111197,0.0063498612,0.0486818237,0.0003144685,0.0064182096,0.0486854291,0.0003108631,0.006344625
16.4221105528,0.0568552914,0.0562996291,0.0005556623,0.0097732734,0.0563915592,0.0004637322,0.008156359,0.056305799,0.0005494924,0.0096647531
16.9195979899,0.0724863193,0.0713522937,0.0011340256,0.0156446842,0.0716516767,0.0008346426,0.011514484,0.0712996286,0.0011866907,0.0163712371
17.4170854271,0.1174690283,0.1140986745,0.0033703538,0.0286914248,0.1151043296,0.0023646987,0.0201304015,0.1134470126,0.0040220157,0.034238946
17.9145728643,0.7143412179,0.6101760395,0.1041651784,0.1458199188,0.6340526702,0.0802885477,0.112395233,0.564026202,0.1503150159,0.2104246712
18.4120603015,0.1377153362,0.1405366898,0.0028213536,0.0204868514,0.1407070242,0.002991688,0.0217237099,0.1459288218,0.0082134856,0.0596410378
18.9095477387,0.062074809,0.0619689493,0.0001058598,0.0017053578,0.0624618762,0.0003870671,0.0062354946,0.0635294334,0.0014546244,0.023433409
19.4070351759,0.0434216108,0.0430302693,0.0003913415,0.0090125982,0.043473673,5.20621469915286E-05,0.0011989916,0.0439021118,0.0004805009,0.0110659398
19.9045226131,0.037699632,0.0372617223,0.0004379097,0.0116157548,0.0376496487,4.99833045707887E-05,0.00132583,0.0378578861,0.0001582541,0.0041977622
20.4020100503,0.0374942832,0.0370569531,0.0004373301,0.0116639146,0.0373924476,0.0001018356,0.0027160306,0.037495939,1.65586141483848E-06,0.000044163
20.8994974874,0.0406653751,0.0402409663,0.0004244088,0.0104366133,0.0405219745,0.0001434006,0.0035263558,0.0405661097,9.92653294331486E-05,0.0024410283
21.3969849246,0.0465765483,0.0461688774,0.000407671,0.0087527089,0.0463869357,0.0001896126,0.0040709896,0.0463938643,0.0001826841,0.0039222326
21.8944723618,0.0552708782,0.0548816414,0.0003892368,0.0070423493,0.0550201196,0.0002507586,0.004536903,0.0550027067,0.0002681715,0.0048519492
22.391959799,0.0673053179,0.0669361137,0.0003692041,0.0054855122,0.0669660146,0.0003393033,0.0050412558,0.0669333131,0.0003720048,0.0055271236
22.8894472362,0.0838742534,0.0835274987,0.0003467547,0.0041342209,0.0833982286,0.0004760248,0.0056754578,0.0833584552,0.0005157983,0.0061496614
23.3869346734,0.1072630295,0.1069427433,0.0003202862,0.0029859888,0.1065610371,0.0007019924,0.0065445889,0.1065243851,0.0007386444,0.0068862908
23.8844221106,0.1420367971,0.141749799,0.0002869981,0.00202059,0.1409258008,0.0011109962,0.0078218902,0.1409095005,0.0011272966,0.0079366519
24.3819095477,0.1984793146,0.1982375871,0.0002417275,0.0012178977,0.1965191749,0.0019601397,0.0098757885,0.1965617708,0.0019175438,0.0096611771
24.8793969849,0.3052322895,0.3050576624,0.0001746271,0.0005721123,0.3010468043,0.0041854852,0.0137124589,0.3012665163,0.0039657732,0.0129926398
25.3768844221,0.5825199714,0.5824374317,8.25396855888005E-05,0.0001416942,0.5688445541,0.0136754172,0.0234763063,0.5698625158,0.0126574556,0.0217287926
25.8743718593,3.0552971399,3.0515056042,0.0037915358,0.0012409712,2.7426558029,0.312641337,0.1023276371,2.7677291087,0.2875680313,0.0941211339
26.3718592965,1.0878117081,1.0899220367,0.0021103286,0.001939976,1.1290532717,0.0412415636,0.0379124101,1.1252808926,0.0374691844,0.0344445497
26.8693467337,0.488814682,0.489760751,0.000946069,0.0019354348,0.4960909019,0.0072762199,0.0148854364,0.4955516091,0.006736927,0.01378217
27.3668341709,0.3256288211,0.3263333404,0.0007045193,0.0021635656,0.3284665036,0.0028376826,0.00871447,0.3283562077,0.0027273866,0.0083757531
27.864321608,0.2493404971,0.249938949,0.0005984518,0.0024001388,0.2507854604,0.0014449632,0.0057951406,0.250817434,0.0014769368,0.0059233733
28.3618090452,0.2050132815,0.205549077,0.0005357955,0.0026134675,0.2058446407,0.0008313592,0.0040551482,0.2059452967,0.0009320153,0.0045461213
28.8592964824,0.1759401626,0.176432059,0.0004918964,0.0027958167,0.1764455397,0.0005053771,0.0028724376,0.1765876767,0.0006475141,0.0036803087
29.3567839196,0.155311147,0.1557685138,0.0004573668,0.0029448422,0.1556212311,0.0003100841,0.0019965345,0.1557926194,0.0004814724,0.0031000504
29.8542713568,0.1398208804,0.1402486412,0.0004277608,0.0030593482,0.1400038919,0.0001830115,0.0013088996,0.140198416,0.0003775356,0.0027001377
30.351758794,0.1276574726,0.1280580186,0.000400546,0.0031376617,0.1277531371,9.56645447161841E-05,0.0007493846,0.1279676708,0.0003101982,0.0024299262
30.8492462312,0.1177227522,0.1180966655,0.0003739133,0.0031762195,0.1177569864,3.42342027637721E-05,0.0002908036,0.1179901832,0.000267431,0.0022717021
31.3467336683,0.1092740412,0.1096200957,0.0003460545,0.0031668502,0.1092669087,7.13248247660725E-06,6.52715173634297E-05,0.109518861,0.0002448198,0.0022404202
31.8442211055,0.1017158307,0.1020300478,0.000314217,0.0030891655,0.1016884205,2.74102883770361E-05,0.0002694791,0.1019610607,0.00024523,0.0024109324
32.3417085427,0.0943949968,0.0946671638,0.000272167,0.0028832778,0.0943822058,1.27910670214698E-05,0.0001355058,0.0946812913,0.0002862944,0.0030329407
32.8391959799,0.0861347633,0.0863340282,0.0001992649,0.0023134088,0.0862317338,9.6970487227413E-05,0.0011257997,0.0865752246,0.0004404613,0.0051136297
33.3366834171,0.0729153326,0.0728917161,2.36164579584253E-05,0.0003238888,0.0735955431,0.0006802105,0.0093287721,0.0740686201,0.0011532875,0.0158168037
33.8341708543,0.0043472831,0.00010913,0.0044564131,1.0251030435,0.0180575828,0.0137102997,3.1537627777,0.0204424639,0.0160951808,3.702353958
34.3316582915,0.1317270122,0.1309869465,0.0007400658,0.0056181777,0.136882036,0.0051550238,0.0391341434,0.1381549595,0.0064279473,0.048797488
34.8291457286,0.1030545357,0.1031346945,8.01588360601346E-05,0.0007778293,0.1037336865,0.0006791508,0.006590208,0.1042011992,0.0011466635,0.0111267637
35.3266331658,0.094246388,0.0943965159,0.0001501279,0.0015929297,0.0943833171,0.0001369291,0.0014528844,0.0947854929,0.0005391049,0.0057201656
35.824120603,0.0892659376,0.0894185329,0.0001525953,0.0017094462,0.0892162531,4.96845292658477E-05,0.00055659,0.0896116404,0.0003457028,0.0038727287
36.3216080402,0.0857968708,0.0859353122,0.0001384415,0.0016135957,0.0856505928,0.000146278,0.0017049335,0.0860535957,0.000256725,0.0029922415
36.8190954774,0.0831427969,0.0832608129,0.000118016,0.0014194375,0.0829333108,0.0002094862,0.0025195948,0.0833496733,0.0002068764,0.0024882057
37.3165829146,0.0810160999,0.0811105843,9.44844093747066E-05,0.0011662424,0.0807584482,0.0002576517,0.0031802536,0.0811913875,0.0001752876,0.002163614
37.8140703518,0.0792740092,0.0793430922,6.90830501149653E-05,0.0008714464,0.0789756551,0.0002983541,0.0037635804,0.0794275239,0.0001535147,0.0019365071
38.3115577889,0.0778370387,0.077879432,4.23933925177006E-05,0.0005446429,0.0775017264,0.0003353122,0.0043078748,0.0779746062,0.0001375676,0.0017673795
38.8090452261,0.0766578769,0.0766726191,1.47422493022298E-05,0.0001923123,0.0762872515,0.0003706254,0.0048347982,0.0767832171,0.0001253402,0.0016350602
39.3065326633,0.0757077328,0.0756940819,1.36508336355812E-05,0.0001803096,0.0753020885,0.0004056442,0.0053580293,0.0758233561,0.0001156233,0.0015272326
39.8040201005,0.0749697583,0.0749271475,4.26107776207857E-05,0.0005683729,0.0745283998,0.0004413585,0.0058871536,0.0750774332,0.0001076749,0.0014362443
40.3015075377,0.0744357322,0.0743637544,7.19777753670908E-05,0.0009669788,0.0739571396,0.0004785926,0.0064296084,0.0745367465,0.0001010144,0.0013570685
40.7989949749,0.0741044406,0.0740028481,0.0001015925,0.0013709362,0.0735863207,0.0005181199,0.006991752,0.0741997563,9.53157758599166E-05,0.0012862357
41.2964824121,0.0739810738,0.073849786,0.0001312878,0.0017746129,0.0734203328,0.0005607409,0.0075795186,0.0740714223,9.0348511621513E-05,0.0012212382
41.7939698492,0.074077355,0.0739164711,0.000160884,0.0021718376,0.0734700042,0.0006073508,0.008198873,0.074163298,8.59429224639025E-05,0.0011601781
42.2914572864,0.0744123288,0.0742221434,0.0001901854,0.0025558323,0.0737533198,0.000659009,0.0088561805,0.0744942976,8.19688055678919E-05,0.0011015487
42.7889447236,0.0750138848,0.0747949072,0.0002189776,0.0029191609,0.0742968598,0.000717025,0.0095585631,0.0750922061,7.83212886815571E-05,0.0010440906
43.2864321608,0.0759212482,0.0756742242,0.0002470241,0.0032536883,0.0751381739,0.0007830743,0.010314297,0.0759961589,7.49106504759206E-05,0.0009866889
43.783919598,0.0771888752,0.0769148128,0.0002740624,0.0035505427,0.0763295074,0.0008593678,0.0111333122,0.0772605292,0.000071654,0.0009282939
44.2814070352,0.0788925399,0.0785927425,0.0002997974,0.0038000728,0.0779436303,0.0009489096,0.0120278744,0.0789610067,6.84668581140968E-05,0.0008678496
44.7788944724,0.0811390241,0.080815134,0.0003238901,0.0039917916,0.0800831151,0.001055909,0.0130135778,0.0812042776,6.52534477265793E-05,0.0008042178
45.2763819095,0.0840820272,0.0837360894,0.0003459378,0.0041142899,0.0828955567,0.0011864706,0.0141108702,0.0841439188,6.18915077763432E-05,0.0007360849
45.7738693467,0.0879493904,0.0875839524,0.000365438,0.0041550943,0.0865995843,0.0013498061,0.0153475317,0.0880075975,5.82071612313245E-05,0.0006618256
46.2713567839,0.0930921771,0.0927104596,0.0003817175,0.0041004246,0.0915316774,0.0015604996,0.0167629514,0.0931461037,5.3926659800696E-05,0.0005792824
46.7688442211,0.1000791421,0.0996853549,0.0003937873,0.0039347585,0.0982360787,0.0018430634,0.0184160591,0.100127717,4.85748474191722E-05,0.0004853643
47.2663316583,0.1098943843,0.1094943678,0.0004000165,0.0036400085,0.1076523845,0.0022419998,0.0204014045,0.1099356212,4.12368852636125E-05,0.0003752411
47.7638190955,0.1243988444,0.1240015391,0.0003973053,0.0031938023,0.1215518874,0.002846957,0.0228857191,0.1244287631,2.99186414210034E-05,0.0002405058
48.2613065327,0.1475840638,0.1472054677,0.000378596,0.0025652908,0.1437166123,0.0038674515,0.026205075,0.1475935486,9.48486356169842E-06,6.4267532148521E-05
48.7587939698,0.1898409647,0.1895178367,0.0003231279,0.0017020981,0.1839199483,0.0059210163,0.0311893502,0.1898038683,3.70964251055483E-05,0.0001954079
49.256281407,0.2893611519,0.289225623,0.0001355289,0.0004683727,0.2775686503,0.0117925016,0.0407535756,0.2891620752,0.0001990767,0.0006879871
49.7537688442,0.7929730337,0.7946780978,0.0017050641,0.0021502169,0.7298292779,0.0631437559,0.0796291339,0.7907937988,0.002179235,0.0027481829
50.2512562814,0.6993530546,0.6989690352,0.0003840194,0.0005491066,0.7238587667,0.0245057121,0.0350405449,0.7013550205,0.0020019659,0.002862597
50.7487437186,0.2090324838,0.209593453,0.0005609692,0.0026836462,0.2069183281,0.0021141557,0.0101140055,0.2091979252,0.0001654414,0.0007914624
51.2462311558,0.1103711163,0.1109550473,0.000583931,0.005290614,0.1079027958,0.0024683205,0.0223638268,0.1103932416,2.21252865198057E-05,0.0002004627
51.743718593,0.0680809268,0.0686518443,0.0005709175,0.0083858653,0.0659507535,0.0021301734,0.0312888423,0.0680655045,1.54223694403544E-05,0.00022653
52.2412060302,0.0445603734,0.0451124968,0.0005521234,0.0123904573,0.0427443526,0.0018160209,0.0407541664,0.0445307783,2.95951336812816E-05,0.0006641581
52.7386934673,0.0295130944,0.0300435591,0.0005304647,0.0179738765,0.0279442388,0.0015688556,0.0531579505,0.0294773755,3.57188756022198E-05,0.0012102721
53.2361809045,0.0189526829,0.0194585508,0.000505868,0.0266911,0.0175771271,0.0013755558,0.0725784186,0.0189144536,3.82292560528255E-05,0.0020170894
53.7336683417,0.0109877873,0.0114655577,0.0004777704,0.0434819527,0.0097666521,0.0012211352,0.1111356787,0.0109490983,0.000038689,0.0035210889
54.2311557789,0.0045729358,0.0050183842,0.0004454484,0.097409726,0.0034790769,0.0010938588,0.2392027546,0.0045353336,3.76021603942364E-05,0.0082227616
54.7286432161,0.0009663927,0.0005583968,0.0004079959,0.4221843931,0.0019505912,0.0009841984,1.0184249252,0.0010012664,3.48736908530363E-05,0.0360864581
55.2261306533,0.0061666034,0.0058023619,0.0003642416,0.0590668045,0.0070491697,0.0008825663,0.1431203284,0.0061963536,2.97501446082692E-05,0.0048243973
55.7236180905,0.0116047594,0.0112919909,0.0003127684,0.026951736,0.0123797328,0.0007749734,0.0667806553,0.011624941,2.01816352495797E-05,0.0017390826
56.2211055276,0.0181748934,0.0179220784,0.000252815,0.0139101229,0.0188054439,0.0006305505,0.0346934889,0.0181753917,4.98292108404991E-07,2.74165078474166E-05
56.7185929648,0.0278726026,0.0276810833,0.0001915193,0.0068712379,0.0282221444,0.0003495418,0.0125406956,0.0278240066,0.000048596,0.0017435059
57.216080402,0.0474526589,0.0472367702,0.0002158887,0.0045495606,0.0468658377,0.0005868212,0.0123664564,0.0472253515,0.0002273074,0.0047901935
57.7135678392,0.1300309423,0.1274227768,0.0026081655,0.0200580373,0.1195928652,0.0104380771,0.080273794,0.1278696615,0.0021612808,0.0166212805
58.2110552764,0.1715495437,0.184287656,0.0127381123,0.0742532568,0.2031714936,0.0316219499,0.1843312969,0.1761746831,0.0046251394,0.0269609542
58.7085427136,0.0484876223,0.0506016716,0.0021140492,0.0435997712,0.0509771177,0.0024894954,0.0513429044,0.0488936807,0.0004060584,0.0083744755
59.2060301508,0.026455982,0.027631419,0.001175437,0.0444299127,0.0271396899,0.0006837079,0.0258432245,0.0265844069,0.0001284249,0.0048542846
59.7035175879,0.017042131,0.0178880432,0.0008459122,0.0496365288,0.0172384854,0.0001963544,0.0115217041,0.017094926,0.000052795,0.0030979114
60.2010050251,0.0117537062,0.0124239593,0.0006702531,0.05702483,0.0117527853,9.20907554271058E-07,7.8350397441624E-05,0.0117751269,2.14206461592384E-05,0.0018224589
60.6984924623,0.0083519955,0.0089062917,0.0005542962,0.0663669173,0.0082548512,9.71443152618847E-05,0.0116312701,0.0083573892,5.3937261181719E-06,0.0006458009
61.1959798995,0.0059865264,0.0064537822,0.0004672558,0.0780512467,0.0058376259,0.0001489005,0.0248726037,0.0059826587,3.8676961300263E-06,0.0006460668
61.6934673367,0.0042613127,0.0046576169,0.0003963041,0.0930004832,0.0040831776,0.0001781352,0.041802892,0.0042516453,9.6674530848254E-06,0.0022686561
62.1909547739,0.0029659057,0.0033011262,0.0003352206,0.1130246933,0.0027710379,0.0001948677,0.0657026082,0.0029523982,1.35074135548582E-05,0.004554229
62.6884422111,0.0019775168,0.0022581781,0.0002806612,0.1419260889,0.0017733009,0.0002042159,0.1032688563,0.0019613621,1.61547145814183E-05,0.008169192
63.1859296482,0.0012193762,0.0014500682,0.000230692,0.1891885309,0.0010103604,0.0002090158,0.1714120997,0.0012013396,1.80366168404376E-05,0.0147916754
63.6834170854,0.0006408933,0.0008250264,0.0001841331,0.2873070005,0.0004299544,0.0002109389,0.3291326168,0.0006214854,1.94079029799128E-05,0.0302825804
64.1809045226,0.0002073519,0.0003475919,0.0001402399,0.6763375824,3.66316813508387E-06,0.0002110151,1.0176664274,0.0001869253,2.04266372990626E-05,0.098511914
64.6783919598,0.0001058149,0.000007285,9.85298271062355E-05,0.9311530846,0.0003157186,0.0002099037,1.983688762,0.0001270113,2.1196447664503E-05,0.2003163733
65.175879397,0.0003163924,0.0002577021,5.86903366340352E-05,0.185498549,0.0005244278,0.0002080354,0.6575233705,0.0003381775,2.17850629424133E-05,0.0688545644
65.6733668342,0.0004374536,0.0004169295,2.05241253456628E-05,0.0469172629,0.000643148,0.0002056944,0.4702084084,0.0004596895,2.22358730542476E-05,0.0508302442
66.1708542714,0.0004786815,0.0004947636,1.6082136095081E-05,0.0335967371,0.0006817471,0.0002030656,0.4242186351,0.0005012549,2.25734021617602E-05,0.0471574581
66.6683417085,0.000447244,0.0004984188,5.11747447491145E-05,0.1144224228,0.0006475066,0.0002002626,0.447770376,0.0004700492,2.2805224135251E-05,0.050990562
67.1658291457,0.0003483925,0.0004331309,8.47383651421929E-05,0.2432267268,0.0005457335,0.000197341,0.566433029,0.000371312,2.29195183915644E-05,0.0657864879
67.6633165829,0.000185885,0.0003025793,0.0001166943,0.6277769632,0.00038019,0.000194305,1.0452969323,0.000208766,2.28810616227709E-05,0.1230925747
68.1608040201,3.76920568578276E-05,0.000109194,0.000146886,3.8970025367,0.000153411,0.0001911031,5.0701160098,1.50724185313941E-05,2.26196383264335E-05,0.6001168472
68.6582914573,0.0003206544,0.0001456038,0.0001750506,0.5459168006,0.00013304,0.0001876144,0.585098479,0.0002986438,2.20105785809993E-05,0.0686426856
69.1557788945,0.000661948,0.0004611831,0.0002007649,0.3032940722,0.0004783289,0.0001836191,0.2773920411,0.0006411092,2.08388107227154E-05,0.0314810406
69.6532663317,0.0010608016,0.0008374562,0.0002233454,0.2105439789,0.00088206,0.0001787416,0.1684967533,0.0010420703,1.87313172353956E-05,0.0176577012
70.1507537688,0.0015161744,0.001274519,0.0002416554,0.1593849901,0.0013438342,0.0001723402,0.1136677984,0.0015011504,0.000015024,0.009909128
70.648241206,0.0020257255,0.0017720152,0.0002537103,0.1252441861,0.0018624438,0.0001632817,0.0806040564,0.0020172443,8.48122583117913E-06,0.0041867596
71.1457286432,0.0025836563,0.0023278585,0.0002557978,0.0990061201,0.0024342124,0.000149444,0.0578420434,0.0025870027,3.34635037780272E-06,0.0012951995
71.6432160804,0.0031756734,0.0029353869,0.0002402865,0.075664731,0.0030491869,0.0001264865,0.0398298214,0.0032014443,2.57708856312116E-05,0.0081150933
72.1407035176,0.0037655512,0.0035762894,0.0001892618,0.050261379,0.0036812516,8.4299642616924E-05,0.0223870656,0.0038374567,7.19054888065548E-05,0.0190956076
72.6381909548,0.0042515842,0.0042001567,5.14275695323065E-05,0.0120960956,0.0042574982,0.000005914,0.0013910029,0.0044327895,0.0001812053,0.0426206565
73.135678392,0.0042711186,0.0046495991,0.0003784804,0.0886138911,0.0045317209,0.0002606022,0.0610149868,0.0047914393,0.0005203206,0.1218230334
73.6331658291,0.0014093074,0.0042371283,0.0028278209,2.0065323533,0.0031495986,0.0017402912,1.2348556516,0.0040094838,0.0026001764,1.8450030205
74.1306532663,0.030352585,0.0071340585,0.0374866435,1.2350395695,0.0964194116,0.0660668267,2.1766458011,0.0181252899,0.0484778749,1.5971580305
74.6281407035,0.0159915261,0.0183645353,0.0023730092,0.1483916674,0.0160580614,6.65353144770758E-05,0.0041606607,0.0182963994,0.0023048733,0.1441309173
75.1256281407,0.0160691027,0.0160554017,0.000013701,0.0008526276,0.0157298843,0.0003392184,0.021109979,0.0165338609,0.0004647583,0.0289224771
75.6231155779,0.0176026268,0.0171890131,0.0004136136,0.0234972679,0.0171817266,0.0004209001,0.0239112125,0.0176987929,9.61661504773684E-05,0.0054631705
76.1206030151,0.0198661168,0.0193055516,0.0005605651,0.0282171474,0.0194028015,0.0004633153,0.023321886,0.0198030828,0.000063034,0.0031729394
76.6180904523,0.022773121,0.0221336021,0.0006395188,0.0280821772,0.0222706968,0.0005024242,0.0220621575,0.0226027523,0.0001703687,0.0074811291
77.1155778894,0.0264038184,0.0257100757,0.0006937427,0.0262743325,0.0258557346,0.0005480839,0.0207577499,0.0261344888,0.0002693296,0.0102004028
77.6130653266,0.0309448808,0.0302070354,0.0007378453,0.0238438578,0.0303387918,0.000606089,0.0195860829,0.0305635452,0.0003813355,0.0123230577
78.1105527638,0.0367097857,0.0359314615,0.0007783242,0.02120209,0.0360267079,0.0006830777,0.0186075112,0.0361841665,0.0005256192,0.014318232
78.608040201,0.0442124663,0.043393301,0.0008191654,0.0185279273,0.0434229311,0.0007895352,0.0178577513,0.0434833224,0.0007291439,0.0164918176
79.1055276382,0.0543301183,0.0534660085,0.0008641098,0.0159048028,0.0533854873,0.000944631,0.0173868754,0.0532901354,0.0010399829,0.0191419223
79.6030150754,0.068674776,0.0677562661,0.0009185099,0.0133747786,0.0674869914,0.0011877846,0.0172957921,0.0671165916,0.0015581844,0.0226893263
80.1005025126,0.090552045,0.0895591944,0.0009928506,0.0109644198,0.0889393445,0.0016127005,0.0178096532,0.0880247638,0.0025272812,0.0279097091
80.5979899497,0.1279630573,0.1268491074,0.0011139499,0.0087052464,0.1254681168,0.0024949405,0.0194973501,0.123280879,0.0046821783,0.0365900788
81.0954773869,0.2065144392,0.2051345935,0.0013798457,0.0066815943,0.2015168311,0.004997608,0.0241997995,0.1953204854,0.0111939538,0.0542042185
81.5929648241,0.4770030669,0.4744325839,0.0025704829,0.0053888184,0.4567209341,0.0202821328,0.0425199211,0.4245003819,0.0525026849,0.1100678142
82.0904522613,2.2272991941,2.2400648547,0.0127656606,0.005731453,2.6637565487,0.4364573547,0.1959581164,4.8347191192,2.6074199252,1.1706644227
82.5879396985,0.3549602087,0.3554850177,0.000524809,0.0014785009,0.3628074573,0.0078472486,0.0221074037,0.3859269891,0.0309667803,0.0872401458
83.0854271357,0.1988365942,0.1994117379,0.0005751437,0.0028925447,0.2010325746,0.0021959804,0.0110441463,0.207545782,0.0087091879,0.0438007295
83.5829145729,0.1407613993,0.1414034028,0.0006420035,0.0045609347,0.1418713904,0.0011099911,0.0078856216,0.1447790662,0.0040176669,0.0285423907
84.0804020101,0.1103750999,0.1110658026,0.0006907027,0.0062577764,0.1111503041,0.0007752041,0.0070233607,0.1126692671,0.0022941671,0.0207851874
84.5778894472,0.0916253445,0.0923527838,0.0007274393,0.0079392799,0.0922886594,0.0006633149,0.0072394262,0.093103572,0.0014782275,0.0161333906
85.0753768844,0.0788395694,0.0795963049,0.0007567356,0.0095984236,0.0794821814,0.000642612,0.0081508819,0.0798722926,0.0010327232,0.0130990472
85.5728643216,0.0694950327,0.070276318,0.0007812853,0.0112423192,0.0701653823,0.0006703497,0.0096460082,0.0702637559,0.0007687232,0.0110615566
86.0703517588,0.0622884848,0.0630912695,0.0008027846,0.0128881707,0.0630203953,0.0007319105,0.0117503343,0.0628959507,0.0006074659,0.0097524588
86.567839196,0.0564630375,0.0572854352,0.0008223977,0.0145652405,0.0572878902,0.0008248527,0.0146087194,0.0569770078,0.0005139703,0.0091027748
87.0653266332,0.0515233984,0.0523643541,0.0008409557,0.0163218207,0.0524785487,0.0009551503,0.0185381847,0.0519991107,0.0004757123,0.0092329369
87.5628140704,0.0470855466,0.0479444057,0.0008588591,0.0182403975,0.0482250013,0.0011394547,0.0241996707,0.0475840285,0.0004984818,0.0105867274
88.0603015075,0.0427533289,0.0436284596,0.0008751308,0.0204693012,0.0441693362,0.0014160073,0.0331203995,0.0433710062,0.0006176773,0.014447468
88.5577889447,0.0379025195,0.038784804,0.0008822844,0.0232777255,0.0397853128,0.0018827933,0.0496746211,0.0388553834,0.0009528638,0.0251398547
89.0552763819,0.0309084997,0.0317383679,0.0008298682,0.0268491901,0.0337812425,0.0028727428,0.0929434569,0.0329074212,0.0019989215,0.0646722266
89.5527638191,0.0133625954,0.0134158324,5.32370764081327E-05,0.0039840372,0.0199215423,0.0065589469,0.4908437869,0.021037418,0.0076748227,0.5743511991
90.0502512563,0.3071152646,0.2178528606,0.089262404,0.2906478911,0.674969904,0.3678546394,1.1977738715,0.0817199683,0.3888352329,1.2660889176
90.5477386935,0.0645493329,0.0635747484,0.0009745845,0.015098289,0.0628100714,0.0017392616,0.026944687,0.0748836961,0.0103343632,0.1601002318
91.0452261307,0.0517142264,0.0517822507,6.80243104820219E-05,0.0013153887,0.0508068565,0.0009073699,0.0175458471,0.0541335652,0.0024193388,0.0467828484
91.5427135678,0.0464980954,0.0468265625,0.0003284671,0.0070640978,0.0460913535,0.0004067419,0.0087474952,0.0475441749,0.0010460795,0.0224972555
92.040201005,0.0434125774,0.0438449328,0.0004323553,0.0099592183,0.04334206,7.05174239648068E-05,0.0016243547,0.0439722077,0.0005596303,0.0128909716
92.5376884422,0.0412631615,0.0417425288,0.0004793672,0.0116173175,0.0414558377,0.0001926762,0.0046694477,0.0415867487,0.0003235872,0.0078420363
93.0351758794,0.0396332787,0.0401308787,0.0004976,0.0125551053,0.0400573078,0.0004240291,0.0106988144,0.0398171676,0.000183889,0.0046397617
93.5326633166,0.0383391422,0.0388358743,0.0004967321,0.0129562645,0.0389850656,0.0006459234,0.0168476222,0.0384260164,8.68741567153358E-05,0.002265939
94.0301507538,0.0372888395,0.0377681426,0.0004793031,0.0128537956,0.0381623618,0.0008735223,0.0234258379,0.0372969268,8.08730982525957E-06,0.0002168829
94.527638191,0.0364355329,0.0368788773,0.0004433445,0.0121679145,0.0375554706,0.0011199377,0.0307375143,0.0363678682,6.76646431639685E-05,0.0018571059
95.0251256281,0.0357610933,0.0361427825,0.0003816893,0.0106733109,0.037160604,0.0013995108,0.0391350112,0.0356063305,0.0001547627,0.0043276843
95.5226130653,0.0352745532,0.0355522858,0.0002777326,0.0078734535,0.0370057295,0.0017311763,0.0490771995,0.0350003813,0.000274172,0.0077725146
96.0201005025,0.0350266204,0.0351192059,9.25854545527835E-05,0.0026432883,0.0371700417,0.0021434213,0.061194064,0.0345588052,0.0004678152,0.013355991
96.5175879397,0.0351650227,0.0348869945,0.0002780282,0.0079063852,0.0378467084,0.0026816857,0.0762600317,0.0343223032,0.0008427195,0.0239647079
97.0150753769,0.0361665769,0.0349710475,0.0011955294,0.0330561958,0.0395673075,0.0034007305,0.0940296493,0.0344023014,0.0017642756,0.0487819339
97.5125628141,0.0405004661,0.0357105182,0.0047899479,0.1182689575,0.0443760636,0.0038755975,0.0956926649,0.0351276903,0.0053727757,0.1326596028
98.0100502513,0.4399940359,0.0385488149,0.4785428508,1.0876121305,0.0735252954,0.5135193313,1.1671052091,0.0378889832,0.4778830191,1.0861124927
98.5075376884,0.0204706613,0.0674101091,0.0469394477,2.2930108108,3.79381017721306E-05,0.0205085994,1.0018532915,0.0645813603,0.044110699,2.1548253014
99.0050251256,0.024609969,0.0172336762,0.0073762928,0.299727837,0.0196610082,0.0049489608,0.2010957737,0.0166774044,0.0079325646,0.3223313547
99.5025125628,0.0257153028,0.0241816396,0.0015336633,0.0596401018,0.0239686794,0.0017466235,0.06792156,0.0237862478,0.001929055,0.0750158387
100,0.0260578643,0.0257849434,0.000272921,0.0104736501,0.0258656132,0.0001922511,0.007377855,0.0254311938,0.0006266705,0.0240491905


==> Data/ex2local.csv <==
z,ex,sri,sri_e,sri_eR,mri,mri_e,mri_eR,pod,pod_e,pod_eR
33,0.0828125754,0.0829704349,0.0001578594,0.0019062252,0.0830005337,0.0001879583,0.002269683,0.0833687111,0.0005561357,0.0067155944
33.02,0.082357922,0.0825094379,0.0001515159,0.0018397243,0.0825609605,0.0002030385,0.0024653183,0.082932892,0.00057497,0.0069813563
33.04,0.0818919514,0.0820367855,0.0001448342,0.0017686006,0.0821111413,0.0002191899,0.0026765746,0.0824870195,0.0005950681,0.0072665026
33.06,0.0814138739,0.0815516595,0.0001377856,0.0016924089,0.0816503791,0.0002365052,0.0029049738,0.0820304123,0.0006165384,0.0075728907
33.08,0.0809228321,0.0810531704,0.0001303383,0.0016106489,0.0811779191,0.000255087,0.0031522255,0.0815623332,0.0006395012,0.0079026047
33.1,0.0804178928,0.0805403497,0.0001224569,0.0015227566,0.0806929426,0.0002750498,0.0034202557,0.081081983,0.0006640901,0.0082579899
33.12,0.079898039,0.0800121409,0.0001141019,0.0014280945,0.0801945597,0.0002965208,0.0037112398,0.0805884932,0.0006904543,0.0086416924
33.14,0.0793621596,0.079467389,0.0001052294,0.0013259396,0.079681802,0.0003196424,0.0040276428,0.0800809194,0.0007187599,0.0090567075
33.16,0.0788090386,0.0789048286,0.00009579,0.0012154697,0.0791536128,0.0003445741,0.0043722666,0.0795582317,0.000749193,0.0095064354
33.18,0.0782373422,0.0783230705,8.57282375941598E-05,0.0010957458,0.0786088371,0.0003714948,0.0047483061,0.0790193049,0.0007819627,0.0099947497
33.2,0.0776456038,0.0777205856,7.4981770653404E-05,0.0009656924,0.07804621,0.0004006061,0.0051594179,0.0784629076,0.0008173037,0.0105260784
33.22,0.0770322074,0.0770956875,6.34801395871659E-05,0.0008240727,0.0774643428,0.0004321354,0.0056098021,0.0778876887,0.0008554813,0.0111055021
33.24,0.0763953674,0.076446511,5.1143525042846E-05,0.0006694585,0.0768617079,0.0004663404,0.0061043024,0.077292163,0.0008967955,0.0117388732
33.26,0.0757331063,0.0757709875,3.78812063651091E-05,0.0005001935,0.07623662,0.0005035137,0.0066485278,0.0766746931,0.0009415868,0.012432961
33.28,0.0750432274,0.0750668172,2.3589719243336E-05,0.0003143484,0.075587216,0.0005439886,0.0072490027,0.0760334702,0.0009902427,0.0131956311
33.3,0.074323284,0.0743314347,8.15063894901713E-06,0.0001096647,0.0749114304,0.0005881463,0.0079133521,0.0753664905,0.0010432064,0.0140360649
33.32,0.0735705423,0.0735619702,8.57210047891521E-06,0.0001165154,0.0742069667,0.0006364244,0.0086505328,0.0746715281,0.0011009858,0.0149650355
33.34,0.0727819379,0.0727552025,2.67354656786345E-05,0.0003673365,0.0734712646,0.0006893267,0.0094711227,0.0739461033,0.0011641654,0.0159952509
33.36,0.0719540245,0.0719075032,4.65213094405226E-05,0.0006465421,0.0727014604,0.0007474359,0.0103876875,0.0731874452,0.0012334208,0.0171417898
33.38,0.0710829116,0.0710147703,6.81412733122139E-05,0.0009586168,0.0718943407,0.0008114291,0.0114152479,0.0723924476,0.001309536,0.0184226557
33.4,0.0701641912,0.0700723484,9.18428569548907E-05,0.0013089705,0.0710462871,0.0008820959,0.0125718808,0.0715576163,0.001393425,0.0198594898
33.42,0.0691928482,0.0690749312,0.000117917,0.0017041788,0.0701532104,0.0009603622,0.0138795016,0.0706790066,0.0014861584,0.0214784978
33.44,0.0681631517,0.0680164442,0.0001467075,0.0021522992,0.0692104711,0.0010473194,0.0153648915,0.0697521483,0.0015889966,0.0233116652
33.46,0.0670685231,0.0668898999,0.0001786232,0.0026632936,0.0682127834,0.0011442604,0.017061064,0.0687719545,0.0017034314,0.025398374
33.48,0.0659013724,0.0656872193,0.0002141531,0.0032495994,0.0671540985,0.0012527261,0.0190091053,0.0677326119,0.0018312395,0.0277875771
33.5,0.0646528965,0.0643990103,0.0002538862,0.0039269113,0.0660274616,0.0013745651,0.0212606893,0.0666274455,0.001974549,0.030540767
33.52,0.0633128259,0.0630142887,0.0002985372,0.0047152726,0.0648248354,0.0015120095,0.0238815672,0.0654487533,0.0021359274,0.0337360935
33.54,0.0618691064,0.0615201263,0.0003489801,0.0056406202,0.0635368808,0.0016677744,0.0269564973,0.0641876,0.0023184936,0.0374741731
33.56,0.060307493,0.0599012002,0.0004062928,0.0067370199,0.0621526818,0.0018451888,0.0305963442,0.0628335598,0.0025260669,0.0418864514
33.58,0.0586110286,0.0581392115,0.0004718171,0.0080499707,0.060659398,0.0020483694,0.0349485326,0.0613743923,0.0027633638,0.0471475052
33.6,0.0567593659,0.0562121253,0.0005472405,0.0096414139,0.0590418207,0.0022824548,0.0402128318,0.0597956289,0.003036263,0.053493604
33.62,0.0547278751,0.0540931658,0.0006347094,0.0115975517,0.0572817999,0.0025539248,0.0466658866,0.0580800415,0.0033521664,0.0612515359
33.64,0.0524864546,0.051749468,0.0007369866,0.0140414629,0.0553574972,0.0028710426,0.0547006398,0.0562069516,0.0037204971,0.0708848997
33.66,0.049997921,0.0491402426,0.0008576785,0.0171542823,0.053242398,0.003244477,0.0648922373,0.0541513204,0.0041533994,0.0830714415
33.68,0.047215797,0.0462142336,0.0010015634,0.0212124645,0.050903989,0.003688192,0.0781135175,0.0518825352,0.0046667382,0.0988384933
33.7,0.0440812122,0.0429061301,0.0011750821,0.0266572101,0.0483019593,0.0042207471,0.0957493421,0.0493627667,0.0052815544,0.1198141832
33.72,0.0405184782,0.0391313943,0.0013870839,0.0342333666,0.0453857137,0.0048672355,0.1201238487,0.0465447086,0.0060262304,0.1487279552
33.74,0.0364286191,0.0347786227,0.0016499964,0.0452939587,0.0420908687,0.0056622496,0.1554340985,0.0433684115,0.0069397924,0.1905038564
33.76,0.0316796691,0.0296979528,0.0019817163,0.0625548296,0.0383342112,0.0066545421,0.2100571848,0.0397567558,0.0080770868,0.2549612097
33.78,0.0260916764,0.0236828972,0.0024087793,0.0923198355,0.0340062717,0.0079145953,0.303337937,0.0356088297,0.0095171533,0.3647582126
33.8,0.019412711,0.0164408094,0.0029719016,0.1530904963,0.0289600808,0.0095473698,0.4918102262,0.0307899867,0.0113772757,0.5860735108
33.82,0.0112788758,0.0075427098,0.003736166,0.3312534013,0.0229936059,0.0117147301,1.038643413,0.0251164622,0.0138375864,1.2268586528
33.84,0.001144328,0.0036665724,0.0048109005,4.2041270732,0.015821299,0.014676971,12.825842393,0.0183307276,0.0171863996,15.0187700713
33.86,0.0118486827,0.0182401189,0.0063914362,0.5394216711,0.0070259667,0.0188746493,1.5929744997,0.0100603486,0.0219090312,1.8490689515
33.88,0.0291297368,0.0379850857,0.0088553489,0.303996873,0.0040269795,0.0251027573,0.8617570921,0.0002541491,0.0288755877,0.9912752708
33.9,0.0532720755,0.0662848419,0.0130127664,0.2442699342,0.0183523382,0.0349197373,0.6554979696,0.0134935562,0.0397785193,0.7467048897
33.92,0.0894221763,0.1102966637,0.0208744874,0.2334374794,0.0376800379,0.0517421383,0.5786275897,0.0311293292,0.058292847,0.6518835646
33.94,0.1495884803,0.1882483711,0.0386598908,0.258441631,0.065219797,0.0843686833,0.564005217,0.0558184541,0.0937700262,0.626853258
33.96,0.2697963018,0.3643378464,0.0945415446,0.3504182377,0.1076738203,0.1621224815,0.6009069822,0.0928985509,0.1768977509,0.6556715187
33.98,0.6301721941,1.1409291399,0.5107569458,0.8105037808,0.1817620434,0.4484101507,0.7115676554,0.1549087853,0.4752634087,0.7541802276
34,NaN,1.834072044,NaN,NaN,0.3441055535,NaN,NaN,0.2799171584,NaN,NaN
34.02,0.8105965704,0.6007998746,0.2097966958,0.2588176455,0.9862944402,1.7968910106,2.2167513115,0.6638346341,1.4744312045,1.8189457719
34.04,0.4502226341,0.3892187157,0.0610039184,0.1354972269,2.3365447337,1.8863220997,4.1897540394,20.7004719567,20.2502493226,44.9783013793
34.06,0.3300180725,0.3015181801,0.0284998924,0.086358581,0.6392934358,0.3092753633,0.9371467474,0.7926016385,0.4625835659,1.4016916176
34.08,0.2698563329,0.2535013978,0.016354935,0.060606082,0.4026528141,0.1327964812,0.4921006662,0.4472575825,0.1774012496,0.6573914636
34.1,0.2337121011,0.2231789561,0.010533145,0.04506889,0.3083291442,0.0746170431,0.3192690611,0.3293873966,0.0956752956,0.4093724506
34.12,0.2095769364,0.2022749521,0.0073019843,0.0348415453,0.2575799857,0.0480030493,0.2290473851,0.2698783368,0.0603014003,0.2877291813
34.14,0.1923043619,0.1869785303,0.0053258316,0.0276948038,0.2258514359,0.033547074,0.1744478059,0.2339595465,0.0416551846,0.2166107115
34.16,0.179321137,0.1752905198,0.0040306172,0.0224770891,0.2041205367,0.0247993997,0.1382960208,0.2099051777,0.0305840407,0.1705545775
34.18,0.1691976818,0.1660611992,0.0031364826,0.0185373854,0.188292304,0.0190946222,0.1128539234,0.1926562497,0.0234585679,0.1386459177
34.2,0.1610762469,0.1585824542,0.0024937927,0.0154820639,0.1762395803,0.0151633334,0.094137613,0.1796721595,0.0185959126,0.1154478885
34.22,0.1544109903,0.1523943268,0.0020166635,0.0130603622,0.1667477709,0.0123367806,0.0798957417,0.1695370486,0.0151260583,0.0979597262
34.24,0.148838016,0.1471850649,0.0016529511,0.0111057051,0.1590728765,0.0102348605,0.0687650965,0.1613994084,0.0125613925,0.0843963982
34.26,0.1441053948,0.1427358785,0.0013695163,0.0095035742,0.1527337041,0.0086283093,0.0598749914,0.1547163781,0.0106109833,0.0736334911
34.28,0.1400331763,0.138888693,0.0011444832,0.0081729436,0.1474052418,0.0073720655,0.0526451351,0.1491255185,0.0090923422,0.0649299148
34.3,0.1364893958,0.1355264542,0.0009629416,0.0070550656,0.1428600495,0.0063706537,0.046675082,0.1443756071,0.0078862113,0.0577789305
34.32,0.1333750789,0.1325606321,0.0008144468,0.0061064389,0.1389341998,0.0055591209,0.0416803571,0.1402870177,0.0069119388,0.0518233157
34.34,0.1306145385,0.1299230319,0.0006915066,0.0052942544,0.1355065543,0.0048920159,0.0374538387,0.1367279111,0.0061133726,0.0468046873
34.36,0.1281489059,0.1275602712,0.0005886347,0.0045933648,0.1324856575,0.0043367516,0.0338415035,0.1335993342,0.0054504284,0.0425319931
34.38,0.1259317051,0.125429966,0.0005017392,0.0039842164,0.1298011697,0.0038694645,0.0307266907,0.1308255682,0.0048938631,0.0388612469
34.4,0.1239257548,0.1234980363,0.0004277185,0.0034514093,0.1273981052,0.0034723504,0.0280196022,0.1283476868,0.0044219319,0.0356821061
34.42,0.1221009551,0.1217367677,0.0003641873,0.002982674,0.1252328596,0.0031319045,0.025650123,0.1261191455,0.0040181904,0.0329087552
34.44,0.1204326779,0.1201233908,0.0003092871,0.0025681326,0.1232704096,0.0028377316,0.0235628043,0.1241026917,0.0036700138,0.0304735711
34.46,0.1189005782,0.1186390258,0.0002615524,0.0021997572,0.1214823011,0.0025817229,0.0217132915,0.122268156,0.0033675778,0.0283226362
34.48,0.1174877008,0.1172678853,0.0002198155,0.0018709658,0.1198451779,0.0023574771,0.0200657351,0.1205908448,0.003103144,0.0264125013
34.5,0.1161798031,0.1159966666,0.0001831365,0.0015763196,0.1183396886,0.0021598855,0.0185908866,0.1190503521,0.002870549,0.0247078147
34.52,0.114964833,0.1148140807,0.0001507523,0.0013112908,0.1169496638,0.0019848308,0.0172646776,0.1176296672,0.0026648342,0.0231795596
34.54,0.1138325236,0.1137104855,0.0001220381,0.0010720846,0.1156614873,0.0018289638,0.0160671459,0.1163144968,0.0024819732,0.0218037265
34.56,0.1127740741,0.1126775958,9.64782864954911E-05,0.0008555006,0.1144636118,0.0016895377,0.0149816147,0.1150927431,0.002318669,0.0205603021
34.58,0.1117818972,0.1117082526,7.36445502693833E-05,0.0006588236,0.1133461796,0.0015642824,0.0139940588,0.1139540978,0.0021722006,0.0194324901
34.6,0.1108494169,0.1107962382,5.31786429938813E-05,0.0004797377,0.112300725,0.0014513081,0.0130926095,0.1128897228,0.002040306,0.0184061047
34.62,0.1099709052,0.1099361261,3.47791110982959E-05,0.0003162574,0.1113199365,0.0013490313,0.0122671652,0.1118919974,0.0019210922,0.0174690947
34.64,0.1091413499,0.1091231591,1.81908401947484E-05,0.0001666723,0.1103974667,0.0012561167,0.0115090819,0.1109543151,0.0018129651,0.0166111663
34.66,0.1083563459,0.1083531491,3.19677780742655E-06,2.9502451195252E-05,0.1095277784,0.0011714324,0.010810926,0.1100709206,0.0017145747,0.0158234817
34.68,0.107612006,0.1076223946,1.03886706363521E-05,9.65382119098351E-05,0.1087060192,0.0010940132,0.0101662746,0.1092367769,0.001624771,0.0150984172
34.7,0.1069048868,0.1069276117,2.27249480176106E-05,0.0002125716,0.1079279188,0.001023032,0.0095695534,0.1084474566,0.0015425698,0.0144293668
34.72,0.1062319274,0.106265877,3.39496372531861E-05,0.0003195804,0.1071897043,0.0009577769,0.0090159048,0.1076990521,0.0014671248,0.0138105822
34.74,0.1055903973,0.1056345793,0.000044182,0.0004184278,0.1064880297,0.0008976323,0.008501079,0.1069881018,0.0013977045,0.0132370418
34.76,0.1049778534,0.105031379,5.35256068621981E-05,0.0005098752,0.1058199169,0.0008420635,0.0080213444,0.1063115279,0.0013336745,0.0127043419
34.78,0.1043921026,0.1044541738,6.20711496495813E-05,0.0005945962,0.1051827071,0.0007906045,0.0075734127,0.1056665848,0.0012744822,0.0122086077
34.8,0.103831171,0.1039010689,6.98979307947045E-05,0.0006731883,0.1045740183,0.0007428473,0.0071543769,0.1050508153,0.0012196443,0.0117464179
34.82,0.103293277,0.1033703527,7.70757124360505E-05,0.0007461832,0.1039917109,0.0006984339,0.006761659,0.1044620138,0.0011687368,0.0113147421
34.84,0.1027768083,0.1028604744,0.000083666,0.0008140555,0.103433857,0.0006570486,0.0063929656,0.1038981946,0.0011213863,0.0109108881
34.86,0.1022803026,0.1023700259,8.97232984814617E-05,0.0008772295,0.1028987151,0.0006184124,0.0060462513,0.1033575656,0.0010772629,0.0105324573
34.88,0.1018024301,0.1018977259,9.52958293046619E-05,0.000936086,0.1023847081,0.000582278,0.0057196865,0.1028385047,0.0010360746,0.0101773068
34.9,0.101341979,0.1014424055,0.0001004266,0.0009909672,0.1018904043,0.0005484253,0.0054116304,0.1023395405,0.0009975615,0.0098435173
34.92,0.1008978426,0.1010029965,0.0001051539,0.0010421816,0.1014145009,0.0005166583,0.0051206081,0.101859335,0.0009614924,0.009529365
34.94,0.1004690084,0.1005785204,0.000109512,0.0010900077,0.10095581,0.0004868016,0.0048452909,0.1013966688,0.0009276604,0.0092332989
34.96,0.1000545479,0.1001680795,0.0001135316,0.0011346975,0.1005132458,0.0004586979,0.0045844786,0.1009504282,0.0008958804,0.0089539194
34.98,0.0996536081,0.0997708486,0.0001172404,0.0011764795,0.1000858143,0.0004322062,0.0043370851,0.1005195941,0.000865986,0.0086899614
35,0.0992654044,0.0993860676,0.0001206632,0.0012155614,0.0996726035,0.0004071991,0.0041021253,0.100103232,0.0008378277,0.0084402786


==> Data/ex3global.csv <==
z,ex,vri,vri_e,vri_eR,mri,mri_e,mri_eR,pod,pod_e,pod_eR
1,1.9393162275,1.9401223523,0.0008061248,0.0004156748,1.9392947643,2.14631929849052E-05,1.10674023557676E-05,1.9397642261,0.0004479986,0.0002310085
1.4974874372,7.9038238129,7.9252510454,0.0214272325,0.0027109957,7.9035918455,0.0002319674,2.93487608729466E-05,7.904329115,0.0005053021,6.39313436514691E-05
1.9949748744,81678.4903415695,125155.957048708,43477.4667071381,0.5323000771,79247.252992757,2431.2373488125,0.0297659437,78695.444304903,2983.0460366665,0.0365218067
2.4924623116,8.832098326,8.7936110831,0.0384872428,0.0043576556,8.8393937636,0.0072954376,0.0008260141,8.8398511674,0.0077528415,0.0008778029
2.9899497487,2.283332324,2.2786077771,0.0047245469,0.0020691455,2.2850727492,0.0017404252,0.0007622303,2.2849430224,0.0016106984,0.0007054157
3.4874371859,1.0642368441,1.0630512385,0.0011856056,0.001114043,1.065076019,0.0008391748,0.0007885226,1.0649428644,0.0007060202,0.0006634052
3.9849246231,0.6344508002,0.6341273826,0.0003234175,0.0005097599,0.6349733194,0.0005225192,0.0008235771,0.6348651463,0.0004143461,0.0006530784
4.4824120603,0.4354016129,0.4353735049,0.000028108,6.45564767045488E-05,0.4357714486,0.0003698357,0.0008494129,0.4356864079,0.0002847951,0.0006540975
4.9798994975,0.3288495067,0.3289419666,9.24598508862951E-05,0.0002811616,0.3291315978,0.000282091,0.0008578119,0.3290660628,0.0002165561,0.0006585264
5.4773869347,0.2674975736,0.2676441197,0.0001465461,0.0005478408,0.2677228911,0.0002253175,0.000842316,0.2676744163,0.0001768427,0.0006611002
5.9748743719,0.2320241639,0.2321956657,0.0001715018,0.0007391548,0.2322087464,0.0001845825,0.0007955315,0.2321764051,0.0001522412,0.0006561438
6.472361809,0.2140807405,0.2142622962,0.0001815558,0.0008480714,0.2142320871,0.0001513467,0.0007069607,0.2142167636,0.0001360231,0.0006353823
6.9698492462,0.2109561763,0.2111368953,0.000180719,0.000856666,0.211074235,0.0001180587,0.0005596362,0.2110795543,0.000123378,0.0005848515
7.4673366834,0.22458021,0.2247442515,0.0001640415,0.0007304362,0.2246527825,7.25725074913197E-05,0.0003231474,0.2246877528,0.0001075428,0.0004788616
7.9648241206,0.264284813,0.2643909211,0.0001061081,0.0004014915,0.2642680607,1.67523325881325E-05,6.33874205450846E-05,0.2643550726,7.02595902050685E-05,0.000265848
8.4623115578,0.3595933343,0.359491617,0.0001017173,0.0002828675,0.3593268236,0.0002665107,0.0007411447,0.3595315154,6.1818907557909E-05,0.0001719134
8.959798995,0.6249490743,0.6238484396,0.0011006347,0.001761159,0.6236221203,0.001326954,0.0021232994,0.6242170994,0.0007319749,0.0011712553
9.4572864322,1.8745196638,1.863155872,0.0113637918,0.006062242,1.8630253047,0.0114943591,0.0061318957,1.8665112759,0.0080083879,0.0042722347
9.9547738693,226.9980681078,204.8153999945,22.1826681134,0.0977218366,205.8581500105,21.1399180973,0.0931281851,210.1232371889,16.8748309189,0.0743390949
10.4522613065,1.9723040963,1.9994841754,0.0271800791,0.0137808765,1.997691356,0.0253872597,0.012871879,1.9937185662,0.0214144699,0.0108575903
10.9497487437,0.4024444715,0.4056154884,0.0031710168,0.0078793897,0.405438114,0.0029936425,0.0074386474,0.4050667042,0.0026222327,0.0065157627
11.4472361809,0.161698426,0.1626567966,0.0009583706,0.005926901,0.1626262642,0.0009278382,0.0057380784,0.16251655,0.000818124,0.0050595671
11.9447236181,0.0865857542,0.0870069549,0.0004212006,0.0048645487,0.0870072221,0.0004214679,0.0048676351,0.0869485745,0.0003628203,0.0041902997
12.4422110553,0.0549280416,0.055154551,0.0002265094,0.0041237488,0.0551633546,0.000235313,0.0042840233,0.0551188879,0.0001908463,0.0034744778
12.9396984925,0.0391605883,0.0392980762,0.0001374879,0.0035108741,0.0393095524,0.0001489641,0.0038039292,0.0392686646,0.0001080763,0.0027598224
13.4371859296,0.0304972929,0.0305866948,8.94019005713113E-05,0.00293147,0.0305991726,0.0001018797,0.0033406156,0.0305570927,5.97998263624604E-05,0.0019608241
13.9346733668,0.0255235068,0.0255828172,5.93104210237089E-05,0.0023237567,0.0255959124,7.24056371170616E-05,0.0028368217,0.0255489904,2.54836386637466E-05,0.000998438
14.432160804,0.0227612678,0.0227984785,3.72107217843885E-05,0.0016348264,0.0228121832,5.09154368546344E-05,0.0022369333,0.022755984,5.28381246791762E-06,0.0002321405
14.9296482412,0.0215875176,0.0216049063,1.73886543296461E-05,0.0008054958,0.0216191473,3.16296503561665E-05,0.0014651824,0.0215465648,4.09528271773894E-05,0.0018970605
15.4271356784,0.021893543,0.0218880763,5.46671707971069E-06,0.0002496954,0.0219021494,8.60643214736084E-06,0.0003931037,0.0217996543,9.38886793554507E-05,0.0042884187
15.9246231156,0.0241302489,0.0240895892,4.0659691760838E-05,0.0016850092,0.0241005109,0.000029738,0.0012323961,0.0239378102,0.0001924387,0.0079749999
16.4221105528,0.0299783185,0.0298631665,0.000115152,0.0038411745,0.0298586543,0.0001196642,0.0039916907,0.0295517651,0.0004265534,0.0142287296
16.9195979899,0.0457758523,0.0454245155,0.0003513368,0.0076751567,0.0453390439,0.0004368084,0.009542333,0.0445588997,0.0012169527,0.0265850358
17.4170854271,0.1119108264,0.1099738926,0.0019369338,0.0173078323,0.1091038737,0.0028069527,0.0250820476,0.1052081331,0.0067026933,0.0598931624
17.9145728643,3.6909874293,3.2394137712,0.4515736581,0.1223449461,2.9589618038,0.7320256255,0.1983278566,2.3261617279,1.3648257014,0.3697725141
18.4120603015,0.1131956066,0.1164501507,0.0032545441,0.0287515053,0.1205018613,0.0073062547,0.0645453916,0.1289697448,0.0157741382,0.139352919
18.9095477387,0.0173357229,0.0175060204,0.0001702975,0.0098234994,0.0179195704,0.0005838475,0.0336788665,0.0184836971,0.0011479742,0.0662201539
19.4070351759,0.0061274565,0.0061324998,5.04330341836393E-06,0.0008230664,0.0062617321,0.0001342756,0.021913763,0.0063787229,0.0002512664,0.0410066412
19.9045226131,0.0035364239,0.0035171785,1.9245400199739E-05,0.0054420513,0.003581644,4.52201599832535E-05,0.012786974,0.0036222621,8.58382689733228E-05,0.024272619
20.4020100503,0.0029857695,0.0029616694,2.41001520958025E-05,0.008071672,0.0030038513,1.80818014051533E-05,0.0060559937,0.0030255163,3.97468075649145E-05,0.0133120817
20.8994974874,0.0032113672,0.0031864391,2.49280787160341E-05,0.0077624504,0.0032183478,6.98054653062215E-06,0.0021736993,0.0032350092,0.000023642,0.0073619818
21.3969849246,0.0039272879,0.003902932,2.43558508426479E-05,0.0062016974,0.0039275717,2.83836899234169E-07,0.000072273,0.0039436973,1.64094419437847E-05,0.004178314
21.8944723618,0.0051541768,0.0051317838,0.000022393,0.0043446401,0.005147404,6.77283283724052E-06,0.0013140474,0.0051649546,1.077780768605E-05,0.0020910823
22.391959799,0.0071097507,0.007091815,1.79357687181067E-05,0.0025227001,0.0070914131,1.83376433979697E-05,0.0025792245,0.0071118941,2.14338143917411E-06,0.0003014707
22.8894472362,0.0102852457,0.0102767451,8.5005818815289E-06,0.0008264831,0.0102436116,4.16341421907752E-05,0.0040479482,0.0102691795,1.60661821323356E-05,0.0015620611
23.3869346734,0.0157415676,0.015752932,1.13644292694289E-05,0.0007219376,0.0156474304,9.41371867676684E-05,0.005980166,0.0156824774,5.90902149536325E-05,0.0037537694
23.8844221106,0.0260000875,0.0260550495,5.49619414570053E-05,0.0021139137,0.0257729317,0.0002271558,0.0087367325,0.0258283444,0.0001717431,0.0066054808
24.3819095477,0.0481771987,0.0483378684,0.0001606697,0.0033349732,0.0475483607,0.0006288381,0.0130526072,0.0476573721,0.0005198266,0.0107898886
24.8793969849,0.1089418409,0.1094147091,0.0004728682,0.0043405561,0.1066632422,0.0022785987,0.0209157354,0.1069668521,0.0019749888,0.0181288362
25.3768844221,0.3821801826,0.384064344,0.0018841614,0.0049300342,0.3667235678,0.0154566148,0.0404432661,0.3683945816,0.013785601,0.0360709467
25.8743718593,10.1974748541,10.214265448,0.0167905939,0.0016465443,8.2664599675,1.9310148867,0.1893620641,8.4235196461,1.773955208,0.1739602434
26.3718592965,1.262090096,1.274198411,0.012108315,0.0095938595,1.3673604705,0.1052703746,0.083409556,1.3586880835,0.0965979875,0.0765381076
26.8693467337,0.2503775478,0.2527060927,0.0023285449,0.0093001346,0.2592829837,0.0089054358,0.0355680289,0.2587443885,0.0083668407,0.033416897
27.3668341709,0.1098350489,0.1108963876,0.0010613387,0.0096630243,0.1123278364,0.0024927876,0.0226957386,0.1122420427,0.0024069938,0.0219146243
27.864321608,0.0640574063,0.0647035366,0.0006461304,0.0100867394,0.0651108602,0.0010534539,0.0164454665,0.0651115867,0.0010541804,0.0164568077
28.3618090452,0.0433617308,0.0438161765,0.0004544457,0.0104803404,0.0439063857,0.0005446549,0.0125607278,0.0439330561,0.0005713253,0.013175796
28.8592964824,0.0322152975,0.0325637037,0.0003484063,0.0108149325,0.0325296756,0.0003143781,0.0097586594,0.0325662063,0.0003509088,0.0108926152
29.3567839196,0.0255504628,0.0258333517,0.0002828889,0.0110717717,0.0257422,0.0001917372,0.0075042563,0.0257829845,0.0002325217,0.0091004894
29.8542713568,0.0213183065,0.0215576056,0.0002392992,0.0112250559,0.0214357753,0.0001174689,0.0055102345,0.0214783386,0.0001600321,0.0075067942
30.351758794,0.0185817322,0.0187903171,0.000208585,0.01122527,0.0186480025,6.62703956359756E-05,0.0035664272,0.0186907968,0.0001090647,0.0058694572
30.8492462312,0.0169038816,0.0170892874,0.0001854059,0.0109682413,0.0169282572,2.4375629692576E-05,0.0014420138,0.0169696559,6.57743626521282E-05,0.0038910804
31.3467336683,0.0161450254,0.016310094,0.0001650686,0.0102241133,0.0161251195,1.99058371284817E-05,0.0012329394,0.0161624053,1.73799102655206E-05,0.001076487
31.8442211055,0.0164667868,0.0166060582,0.0001392714,0.0084577165,0.0163809157,8.58710548226477E-05,0.0052148034,0.0164080523,5.87345005154116E-05,0.0035668465
32.3417085427,0.0186484577,0.0187292178,8.0760079346473E-05,0.0043306573,0.0184190135,0.0002294442,0.0123036564,0.0184191139,0.0002293438,0.0122982696
32.8391959799,0.0256996885,0.0255483428,0.0001513457,0.0058890083,0.0249947391,0.0007049494,0.02743027,0.0249030455,0.000796643,0.0309981595
33.3366834171,0.055433251,0.0534640446,0.0019692064,0.0355239203,0.0516607699,0.0037724811,0.0680544808,0.051021992,0.004411259,0.0795778521
33.8341708543,0.6939400449,0.5462660412,0.1476740037,0.2128051332,0.4907672985,0.2031727464,0.2927814123,0.4641628049,0.22977724,0.3311197295
34.3316582915,0.160758954,0.190626753,0.029867799,0.185792444,0.200907603,0.040148649,0.2497444029,0.2087724926,0.0480135386,0.298667896
34.8291457286,0.028325067,0.0303652586,0.0020401916,0.0720277763,0.0306652464,0.0023401794,0.0826186703,0.0310962221,0.0027711551,0.0978340157
35.3266331658,0.0136081529,0.0141716767,0.0005635237,0.0414107417,0.0141420758,0.0005339229,0.0392355127,0.0142883808,0.0006802278,0.0499867855
35.824120603,0.0092460716,0.0094982527,0.0002521811,0.0272744075,0.0094204703,0.0001743987,0.0188619251,0.0095200934,0.0002740218,0.0296365666
36.3216080402,0.0073637418,0.0075089525,0.0001452106,0.0197196815,0.0074186352,5.48933729728396E-05,0.0074545488,0.0075075736,0.0001438317,0.0195324256
36.8190954774,0.0063648915,0.0064621865,0.000097295,0.0152861958,0.0063666176,1.72606492762715E-06,0.0002711853,0.0064543161,8.9424541702951E-05,0.0140496568
37.3165829146,0.0057626433,0.0058343932,7.17498848995541E-05,0.0124508635,0.0057352661,2.73771298678312E-05,0.0047507938,0.0058252162,6.25729388681936E-05,0.0108583745
37.8140703518,0.0053694621,0.005425741,5.62788978883746E-05,0.0104812915,0.0053232536,4.62085125902522E-05,0.0086057991,0.0054171916,4.77295095605498E-05,0.0088890672
38.3115577889,0.0051012072,0.0051471354,4.59281905036265E-05,0.0090033964,0.0050409711,6.02360959490534E-05,0.0118082041,0.005140048,3.88407812768618E-05,0.0076140372
38.8090452261,0.0049159648,0.0049543883,3.84235392839709E-05,0.0078160729,0.0048439912,7.19736106592145E-05,0.0146407905,0.0049491793,3.3214524377094E-05,0.006756461
39.3065326633,0.0047913919,0.0048240041,3.26122093057407E-05,0.0068064167,0.0047086547,8.27372009304496E-05,0.0172678845,0.0048209217,2.95298770851063E-05,0.0061631104
39.8040201005,0.0047152365,0.0047430984,2.78618382364721E-05,0.0059088951,0.0046219225,0.000093314,0.0197898924,0.0047423262,2.70896795112208E-05,0.0057451369
40.3015075377,0.0046810179,0.0047048196,2.38016829612305E-05,0.0050847238,0.0045767672,0.0001042507,0.0222709458,0.0047065245,2.55066433312075E-05,0.0054489523
40.7989949749,0.004685964,0.0047061651,2.02011634171696E-05,0.0043109942,0.0045699698,0.0001159942,0.0247535323,0.0047105239,0.00002456,0.0052411787
41.2964824121,0.0047300521,0.0047469608,1.69086564569265E-05,0.0035747294,0.0046010801,0.000128972,0.0272665109,0.0047541778,2.41256934436435E-05,0.0051005132
41.7939698492,0.0048156667,0.0048294855,1.38187353933552E-05,0.0028695373,0.0046720173,0.0001436494,0.0298296013,0.0048398084,2.41416680042336E-05,0.0050131517
42.2914572864,0.0049476819,0.0049585356,1.08536786180688E-05,0.0021936896,0.0047871004,0.0001605815,0.0324559046,0.0049722725,2.45905628346995E-05,0.004970118
42.7889447236,0.0051339318,0.0051418844,7.95251721964069E-06,0.0015490111,0.0049534573,0.0001804745,0.0351532812,0.0051594252,2.54933226786214E-05,0.0049656527
43.2864321608,0.0053861463,0.0053912106,5.06426817232109E-06,0.0009402396,0.0051818765,0.0002042698,0.0379250459,0.0054130566,2.69103031005193E-05,0.0049962072
43.783919598,0.0057215635,0.0057237072,2.14364786851797E-06,0.0003746612,0.0054882938,0.0002332697,0.0407702757,0.0057505134,2.89498920967484E-05,0.0050597869
44.2814070352,0.0061656451,0.0061647936,8.51537652351957E-07,0.0001381101,0.0058963053,0.0002693398,0.0436839668,0.0061974321,0.000031787,0.0051554949
44.7788944724,0.0067567227,0.0067527612,3.96149812521233E-06,0.0005863047,0.0064414722,0.0003152505,0.046657315,0.0067924197,0.000035697,0.0052831763
45.2763819095,0.0075542359,0.0075470124,7.22354490463248E-06,0.0009562244,0.0071789524,0.0003752835,0.0496785509,0.0075953543,4.11183641658604E-05,0.0054430871
45.7738693467,0.0086540695,0.008643402,1.06674995421167E-05,0.001232657,0.0081976961,0.0004563735,0.0527351289,0.0087028396,4.87700827400787E-05,0.0056355085
46.2713567839,0.0102189281,0.0102046246,1.43034393394123E-05,0.0013997006,0.0096485188,0.0005704093,0.0558188984,0.010278813,5.98849132897612E-05,0.0058601952
46.7688442211,0.0125433474,0.0125252546,1.80928868150163E-05,0.0014424289,0.0118040695,0.0007392779,0.0589378493,0.0126200556,7.67081996500066E-05,0.0061154488
47.2663316583,0.0162073367,0.0161854509,2.18858387420473E-05,0.0013503661,0.0152001623,0.0010071744,0.0621431137,0.0163110044,0.0001036677,0.0063963449
47.7638190955,0.0224902296,0.0224649207,2.53088178787629E-05,0.001125325,0.0210149837,0.0014752459,0.0655949679,0.0226407082,0.0001504786,0.0066908429
48.2613065327,0.0347078902,0.0346800617,2.78285697127845E-05,0.0008017938,0.0322872003,0.0024206899,0.0697446577,0.0349497924,0.0002419022,0.0069696599
48.7587939698,0.0639005206,0.0638676799,3.28406536087844E-05,0.0005139341,0.0590473053,0.0048532152,0.0759495414,0.0643575781,0.0004570575,0.0071526419
49.256281407,0.1681107106,0.1679720969,0.0001386138,0.0008245386,0.153067347,0.0150433637,0.0894848615,0.169277765,0.0011670543,0.0069421771
49.7537688442,1.460045865,1.449852695,0.0101931699,0.0069814039,1.2323679555,0.2276779094,0.1559388749,1.4653788942,0.0053330292,0.003652645
50.2512562814,1.3472962671,1.3712675404,0.0239712733,0.0177921322,1.4515908119,0.1042945448,0.0774102529,1.3687577078,0.0214614407,0.0159292661
50.7487437186,0.147345474,0.1491507601,0.0018052861,0.0122520637,0.1469655851,0.0003798889,0.002578219,0.1492273205,0.0018818464,0.012771661
51.2462311558,0.0523007786,0.0529852391,0.0006844604,0.0130870024,0.0516815205,0.0006192581,0.0118403231,0.0529651434,0.0006643647,0.0127027693
51.743718593,0.0266484604,0.027048772,0.0004003117,0.0150219436,0.0263787468,0.0002697136,0.0101211689,0.0269968567,0.0003483963,0.0130737871
52.2412060302,0.016357898,0.0166428192,0.0002849211,0.0174179544,0.0163000684,5.78296125043516E-05,0.0035352716,0.0165798514,0.0002219534,0.0135685752
52.7386934673,0.0113212254,0.0115481558,0.0002269305,0.0200446937,0.0113921352,7.09098961416653E-05,0.0062634471,0.0114806343,0.000159409,0.0140805403
53.2361809045,0.0085649082,0.0087598257,0.0001949175,0.0227576922,0.0087239201,0.0001590119,0.0185655118,0.0086895145,0.0001246063,0.014548465
53.7336683417,0.006974045,0.0071514395,0.0001773945,0.0254363803,0.0072035819,0.0002295369,0.032913021,0.0070781187,0.0001040737,0.0149230058
54.2311557789,0.0060697568,0.0062395031,0.0001697463,0.0279659142,0.0063665192,0.0002967623,0.0488919658,0.0061617432,9.19863634923947E-05,0.015154868
54.7286432161,0.0056424507,0.005812992,0.0001705414,0.0302247007,0.0060150626,0.000372612,0.0660372599,0.0057281367,8.56860902062103E-05,0.0151859707
55.2261306533,0.0056332005,0.0058138075,0.000180607,0.0320611765,0.0061049177,0.0004717172,0.0837387605,0.0057173387,8.41382389536989E-05,0.0149361344
55.7236180905,0.0061252033,0.0063287878,0.0002035845,0.0332371798,0.006744207,0.0006190037,0.1010584713,0.0062126436,8.74402739474665E-05,0.0142754892
56.2211055276,0.0074683684,0.0077168777,0.0002485093,0.033274909,0.0083366656,0.0008682972,0.1162633109,0.0075651211,9.67527443748477E-05,0.0129550043
56.7185929648,0.0108732192,0.0112098401,0.0003366209,0.0309587169,0.0122362688,0.0013630495,0.1253584161,0.0109861331,0.0001129138,0.0103845818
57.216080402,0.0222488,0.0227386726,0.0004898726,0.0220179333,0.0248201449,0.0025713449,0.115572296,0.022350988,0.0001021879,0.0045929641
57.7135678392,0.1294615659,0.1261308498,0.0033307161,0.025727451,0.1296936576,0.0002320917,0.0017927461,0.1269622995,0.0024992664,0.019305084
58.2110552764,0.1884133466,0.2234134229,0.0350000763,0.1857621923,0.3224173388,0.1340039922,0.7112234596,0.2013805057,0.0129671591,0.068822933
58.7085427136,0.013504179,0.0147958093,0.0012916303,0.0956467105,0.0186504983,0.0051463193,0.3810908683,0.0138988206,0.0003946416,0.0292236618
59.2060301508,0.0038778201,0.0041934155,0.0003155954,0.0813847502,0.0051839492,0.0013061291,0.3368204629,0.0039563702,7.85501508466791E-05,0.020256265
59.7035175879,0.0016805227,0.001805412,0.0001248893,0.0743157504,0.0022008136,0.0005202909,0.3096006331,0.0017048999,2.43771147666811E-05,0.0145056738
60.2010050251,0.0009124115,0.0009744249,6.20134160220975E-05,0.0679665005,0.0011654931,0.0002530816,0.2773766034,0.0009212369,8.82541315849284E-06,0.0096726239
60.6984924623,0.0005797346,0.0006149558,3.52212310695484E-05,0.0607540644,0.0007170368,0.0001373023,0.2368364558,0.000582907,3.17247104716044E-06,0.005472282
61.1959798995,0.0004157973,0.0004376648,2.18674595836431E-05,0.0525916349,0.0004953056,7.95083301228082E-05,0.1912189686,0.0004166389,8.41637453535284E-07,0.0020241533
61.6934673367,0.0003279186,0.0003423588,1.44401281884666E-05,0.0440357039,0.0003758033,4.78846457490427E-05,0.1460259945,0.000327728,1.9067195919587E-07,0.0005814612
62.1909547739,0.0002781505,0.0002880922,9.94168910310245E-06,0.0357421264,0.0003075965,2.94460578985171E-05,0.1058637734,0.0002774792,6.71224182001516E-07,0.0024131694
62.6884422111,0.0002490862,0.0002560989,7.01272431840488E-06,0.0281538041,0.0002672759,1.81896737081144E-05,0.0730256157,0.000248174,9.12207707105632E-07,0.0036622168
63.1859296482,0.0002320572,0.0002370321,4.97492789748263E-06,0.0214383672,0.0002431329,1.10756407833274E-05,0.0477280593,0.0002309999,1.05735654480431E-06,0.0045564475
63.6834170854,0.0002224811,0.0002259439,3.46282678424952E-06,0.0155645894,0.0002289343,6.45316542881685E-06,0.0290054562,0.0002213019,1.17922793995922E-06,0.0053003514
64.1809045226,0.0002178375,0.0002201032,2.26565110086267E-06,0.0104006468,0.0002212117,3.37417942202745E-06,0.0154894319,0.0002165185,0.000001319,0.0060549269
64.6783919598,0.0002167183,0.0002179715,1.25319770640376E-06,0.0057826113,0.0002179861,1.26778010007444E-06,0.0058498986,0.0002152138,1.5044567194994E-06,0.006941992
65.175879397,0.0002183556,0.0002186939,3.38344377138333E-07,0.0015495111,0.0002181304,2.25157917998846E-07,0.0010311526,0.0002165963,1.75928767856627E-06,0.0080569855
65.6733668342,0.0002223795,0.0002218361,5.43433447159199E-07,0.0024437205,0.0002210384,1.34118884150927E-06,0.0060310801,0.0002202709,2.108672913396E-06,0.0094823151
66.1708542714,0.0002286949,0.0002272485,1.44638520638705E-06,0.0063245185,0.0002264496,2.2453096686903E-06,0.0098179257,0.0002261109,0.000002584,0.0112988069
66.6683417085,0.0002374248,0.0002350018,0.000002423,0.0102055143,0.0002343626,3.06227021754852E-06,0.012897852,0.0002341969,3.22791109729308E-06,0.0135955081
67.1658291457,0.0002489,0.0002453684,3.53160238648225E-06,0.0141888399,0.000245002,0.000003898,0.0156609936,0.0002447983,4.10169091695934E-06,0.0164792719
67.6633165829,0.0002636866,0.0002588427,0.000004844,0.0183701507,0.0002588295,4.85715981830571E-06,0.0184201971,0.0002583904,5.29621479714146E-06,0.0200852606
68.1608040201,0.0002826592,0.0002762025,6.45674896525321E-06,0.0228428747,0.0002765979,6.06129362660878E-06,0.0214438212,0.0002757083,6.95089878834337E-06,0.0245910923
68.6582914573,0.0003071402,0.0002986315,8.50863804138173E-06,0.027702785,0.0002994663,7.67387080208922E-06,0.0249849144,0.0002978531,0.000009287,0.0302370876
69.1557788945,0.0003391547,0.0003279441,1.12105966538947E-05,0.0330545239,0.0003292137,0.000009941,0.0293111002,0.0003264847,0.00001267,0.0373575327
69.6532663317,0.0003819054,0.0003670023,1.49030720540739E-05,0.039022945,0.0003686376,1.32677831077731E-05,0.0347410231,0.0003641731,1.77322885867302E-05,0.0464311063
70.1507537688,0.000440702,0.0004205287,2.01732923570749E-05,0.0457753618,0.0004223261,1.83758965122087E-05,0.0416968781,0.0004150683,2.56336872250523E-05,0.0581655828
70.648241206,0.0005249174,0.0004967984,0.000028119,0.0535683688,0.0004982564,0.000026661,0.0507908709,0.0004862591,3.86583441851954E-05,0.0736465276
71.1457286432,0.0006525052,0.0006114936,4.10115692755559E-05,0.0628524811,0.0006114079,4.10973143082684E-05,0.06298389,0.0005907697,6.17354311405876E-05,0.0946129369
71.6432160804,0.0008617954,0.0007975713,0.000064224,0.0745235467,0.0007929287,6.88666378989074E-05,0.07991066,0.0007549269,0.0001068685,0.1240068274
72.1407035176,0.0012479282,0.0011348777,0.0001130505,0.0905905381,0.0011173388,0.0001305895,0.1046450145,0.0010392886,0.0002086396,0.167188805
72.6381909548,0.0021069311,0.0018620209,0.0002449103,0.1162402841,0.0018037632,0.0003031679,0.1438907678,0.0016116461,0.000495285,0.2350741505
73.135678392,0.004797945,0.0039913611,0.0008065839,0.1681102878,0.0037595006,0.0010384444,0.2164352497,0.003097858,0.0017000871,0.3543365011
73.6331658291,0.0250787261,0.0167789387,0.0082997874,0.3309493212,0.0148328173,0.0102459088,0.408549811,0.0096867168,0.0153920092,0.6137476517
74.1306532663,0.1949087956,1.4920533041,1.2971445086,6.6551358272,4.0472280734,3.8523192778,19.7647277342,0.3605174099,0.1656086143,0.8496723495
74.6281407035,0.0089176462,0.0120995289,0.0031818827,0.3568074566,0.0119816433,0.0030639971,0.3435880968,0.0206968205,0.0117791743,1.3208837867
75.1256281407,0.0032132015,0.0038347453,0.0006215438,0.1934344281,0.0036150392,0.0004018377,0.1250583679,0.0046372037,0.0014240022,0.4431723923
75.6231155779,0.0019661291,0.0022257877,0.0002596586,0.132065899,0.002069518,0.0001033889,0.0525849802,0.0023872427,0.0004211135,0.2141840709
76.1206030151,0.0015915654,0.0017391047,0.0001475393,0.0927007557,0.0016234409,3.18755439576151E-05,0.020027794,0.0017698117,0.0001782463,0.111994315
76.6180904523,0.0015342917,0.0016289846,9.46928133258513E-05,0.0617176061,0.0015413107,7.01891344473383E-06,0.0045746928,0.0016252422,9.0950412947351E-05,0.0592784348
77.1155778894,0.0016607608,0.001720751,5.99902104543159E-05,0.0361221251,0.001656125,4.63587211196079E-06,0.0027914146,0.00171103,5.02691694251299E-05,0.030268759
77.6130653266,0.0019510075,0.001980161,2.9153501271139E-05,0.0149427927,0.0019385658,1.24417876489918E-05,0.0063771089,0.001976655,2.56474497053775E-05,0.013145746
78.1105527638,0.0024432856,0.0024371738,6.11180182270984E-06,0.0025014685,0.00242303,2.02555665647581E-05,0.0082902985,0.0024478945,0.000004609,0.0018863842
78.608040201,0.0032396201,0.0031850604,5.45596789777404E-05,0.0168413819,0.0032085995,3.10206333121242E-05,0.0095753923,0.0032177317,2.18883650830917E-05,0.0067564605
79.1055276382,0.0045572147,0.0044266392,0.0001305755,0.0286524844,0.004507979,4.92357132834617E-05,0.0108039047,0.0044900342,6.71804590615379E-05,0.0147415611
79.6030150754,0.0068782826,0.0066136642,0.0002646184,0.0384715833,0.0067929368,8.53457872902657E-05,0.0124080083,0.0067158691,0.0001624135,0.0236125086
80.1005025126,0.0114186834,0.0108832373,0.0005354462,0.0468921099,0.011247936,0.0001707474,0.0149533385,0.0110160086,0.0004026748,0.0352645552
80.5979899497,0.021962732,0.0207578159,0.0012049161,0.0548618486,0.0215315053,0.0004312266,0.0196344712,0.0207908379,0.001171894,0.053358299
81.0954773869,0.0554993789,0.051897462,0.003601917,0.0649001312,0.0538270568,0.0016723221,0.0301322676,0.0505934933,0.0049058857,0.0883953255
81.5929648241,0.2891299179,0.2628771453,0.0262527726,0.0907992254,0.2697165631,0.0194133548,0.0671440541,0.2331937011,0.0559362168,0.1934639528
82.0904522613,6.1921384246,7.5361616143,1.3440231896,0.2170531564,9.004247504,2.8121090794,0.4541418306,29.693649201,23.5015107763,3.7953787795
82.5879396985,0.1553630098,0.1543900611,0.0009729487,0.006262422,0.164885456,0.0095224462,0.0612915918,0.1867999825,0.0314369727,0.2023452861
83.0854271357,0.0484369464,0.0475906424,0.0008463041,0.0174722838,0.0502647674,0.0018278209,0.0377360888,0.0536448069,0.0052078605,0.1075183479
83.5829145729,0.0242650471,0.0238641215,0.0004009256,0.0165227628,0.0250082187,0.0007431716,0.0306272482,0.0260768792,0.0018118321,0.0746683957
84.0804020101,0.0150145276,0.0148561574,0.0001583702,0.0105478005,0.0154388611,0.0004243334,0.0282615248,0.015880853,0.0008663254,0.057699144
84.5778894472,0.0104947214,0.0104845985,1.0122828829652E-05,0.0009645638,0.0107894167,0.0002946953,0.0280803406,0.0109884353,0.0004937139,0.047044023
85.0753768844,0.0079576699,0.0080524223,9.47523420149563E-05,0.011907046,0.008190194,0.0002325241,0.0292201179,0.0082710799,0.00031341,0.0393846462
85.5728643216,0.0064114494,0.0065915092,0.0001800598,0.0280841038,0.0066122618,0.0002008124,0.0313209003,0.0066239674,0.000212518,0.0331466325
86.0703517588,0.0054314178,0.0056903806,0.0002589628,0.0476786766,0.0056171785,0.0001857606,0.0342011321,0.0055796958,0.000148278,0.0273000524
86.567839196,0.0048201963,0.0051610777,0.0003408815,0.0707194147,0.0050019994,0.0001818031,0.0377169515,0.0049206798,0.0001004835,0.0208463566
87.0653266332,0.0044937345,0.0049290289,0.0004352944,0.096866962,0.0046808394,0.0001871049,0.0416368486,0.0045494099,5.5675400847271E-05,0.0123895617
87.5628140704,0.0044508081,0.0050063651,0.000555557,0.1248216096,0.0046529726,0.0002021645,0.0454219874,0.0044484213,2.3867514954241E-06,0.0005362513
88.0603015075,0.0048068325,0.0055329326,0.0007261001,0.1510558266,0.0050361948,0.0002293623,0.0477158845,0.0046967936,0.000110039,0.0228922019
88.5577889447,0.0059911826,0.0069932389,0.0010020562,0.167255163,0.0062608711,0.0002696885,0.0450142362,0.0055980797,0.000393103,0.0656135836
89.0552763819,0.0098607225,0.0113950994,0.0015343769,0.1556049192,0.010131854,0.0002711315,0.0274961067,0.0083249645,0.0015357581,0.1557449822
89.5527638191,0.0329658704,0.0354024183,0.002436548,0.0739112281,0.0314854481,0.0014804223,0.0449077256,0.02039195,0.0125739204,0.3814223702
90.0502512563,2.1754775913,6.7385286514,4.5630510601,2.097493938,18.469189349,16.2937117577,7.4897171191,0.5070394069,1.6684381844,0.7669296117
90.5477386935,0.0175267345,0.0189278757,0.0014011411,0.0799430788,0.0210541188,0.0035273842,0.2012573552,0.0365856354,0.0190589009,1.0874188131
91.0452261307,0.005234644,0.0050741281,0.000160516,0.0306641587,0.0058131548,0.0005785107,0.1105157695,0.0072860803,0.0020514362,0.3918960311
91.5427135678,0.0028387116,0.0026555876,0.000183124,0.0645095499,0.0030496369,0.0002109253,0.0743031754,0.0034076229,0.0005689113,0.2004117947
92.040201005,0.0019912339,0.0018933116,9.79223556818137E-05,0.0491767217,0.0021071923,0.0001159584,0.0582344354,0.0022141695,0.0002229356,0.1119585289
92.5376884422,0.0015938383,0.0015899718,3.86655377492039E-06,0.0024259385,0.0016783405,8.4502220490554E-05,0.0530180628,0.0016950223,0.000101184,0.0634844691
93.0351758794,0.0013740944,0.0014639424,0.000089848,0.0653870366,0.0014484955,7.44010534803803E-05,0.0541455182,0.001420155,4.60605919531602E-05,0.0335206896
93.5326633166,0.0012400968,0.0014266222,0.0001865255,0.1504120124,0.0013135197,7.34229410272443E-05,0.0592074285,0.001255431,1.53342405079773E-05,0.012365358
94.0301507538,0.0011549871,0.0014480963,0.0002931092,0.2537770027,0.0012321969,7.72098321024327E-05,0.0668490856,0.0011489435,6.04358385492411E-06,0.0052325985
94.527638191,0.0011031539,0.0015241414,0.0004209875,0.381621673,0.001187136,0.000083982,0.0761290252,0.0010778936,2.52603714404E-05,0.0228983196
95.0251256281,0.0010797455,0.0016717019,0.0005919564,0.5482369632,0.0011725504,9.2804943869515E-05,0.085950758,0.0010319857,4.77598062838822E-05,0.0442324663
95.5226130653,0.0010888216,0.0019459735,0.0008571519,0.7872289057,0.0011913469,0.0001025253,0.0941616605,0.0010077898,8.10318106820491E-05,0.0744215655
96.0201005025,0.0011491361,0.0025210241,0.001371888,1.1938428583,0.0012587202,0.0001095841,0.0953621483,0.0010077565,0.0001413797,0.1230312556
96.5175879397,0.0013212496,0.0041734333,0.0028521837,2.1587016132,0.0014196582,9.84086333496194E-05,0.074481485,0.0010436496,0.0002776,0.2101041279
97.0150753769,0.0018519502,0.0162648034,0.0144128532,7.7825273101,0.0018269632,0.000024987,0.0134922656,0.001151583,0.0007003672,0.3781781861
97.5125628141,0.0047297054,0.0359840078,0.0312543024,6.6080865352,0.003291872,0.0014378334,0.3040006327,0.0014627466,0.0032669588,0.690731994
98.0100502513,8.3245640171,0.0020951483,8.3224688688,0.9997483174,0.0238443536,8.3007196634,0.9971356634,0.0027723021,8.321791715,0.9996669733
98.5075376884,0.0035519422,0.0009775908,0.0025743514,0.7247728853,0.0109267822,0.00737484,2.0762837597,0.0399398207,0.0363878785,10.2445017758
99.0050251256,0.0013092425,0.0008244904,0.0004847521,0.3702538883,0.001782626,0.0004733834,0.3615704684,0.005395417,0.0040861744,3.1210217604
99.5025125628,0.0009070582,0.0008201743,0.000086884,0.0957865477,0.0010311592,0.0001241009,0.1368169301,0.0013579884,0.0004509302,0.4971347729
100,0.0007708861,0.0008501852,0.000079299,0.1028673934,0.0008557799,8.48937394846126E-05,0.1101248747,0.0008711336,0.0001002474,0.1300418142


==> Data/ex4global.csv <==
z,ex,mri,mri_e,mri_eR,pod,pod_e,pod_eR
1,1.6483260242,1.6481710667,0.0001549576,0.000094009,1.6480984507,0.0002275735,0.0001380634
1.4974874372,6.4499150545,6.4481991741,0.0017158804,0.0002660315,6.4478445696,0.0020704849,0.0003210096
1.9949748744,64198.756519336,62265.5481632933,1933.2083560428,0.0301128629,61828.9711752474,2369.7853440886,0.0369132593
2.4924623116,6.7220564124,6.7245876262,0.0025312138,0.0003765535,6.725034989,0.0029785766,0.000443105
2.9899497487,1.6966092898,1.6970256289,0.0004163392,0.0002453948,1.6970073762,0.0003980865,0.0002346365
3.4874371859,0.781159402,0.7813323404,0.0001729384,0.0002213868,0.7812740184,0.0001146164,0.000146726
3.9849246231,0.4674581839,0.4675584217,0.0001002378,0.0002144317,0.4674951143,3.69304019060546E-05,7.90025785826049E-05
4.4824120603,0.3287128778,0.3287776026,6.47247989729594E-05,0.0001969038,0.3287160323,3.1545040627412E-06,9.59653325291329E-06
4.9798994975,0.2608017604,0.2608413808,3.96204305885828E-05,0.0001519178,0.2607833764,1.83839401430297E-05,7.04900922321474E-05
5.4773869347,0.2292013159,0.2292168219,0.000015506,6.76524667415174E-05,0.2291630669,0.000038249,0.0001668797
5.9748743719,0.221193546,0.2211794759,0.00001407,6.36096384048997E-05,0.2211305315,6.30144933211341E-05,0.000284884
6.472361809,0.2335718083,0.2335139508,5.78574434747237E-05,0.0002477073,0.233470924,0.0001008842,0.0004319195
6.9698492462,0.2699888533,0.2698554577,0.0001333955,0.0004940779,0.2698212255,0.0001676277,0.0006208691
7.4673366834,0.3436662124,0.3433824098,0.0002838026,0.0008258088,0.3433651219,0.0003010905,0.0008761133
7.9648241206,0.489548839,0.488912857,0.000635982,0.0012991186,0.4889382904,0.0006105486,0.0012471659
8.4623115578,0.8102553156,0.808591011,0.0016643046,0.0020540496,0.8087580228,0.0014972928,0.0018479271
8.959798995,1.7084285695,1.7024399345,0.005988635,0.003505347,1.7032893104,0.0051392591,0.0030081791
9.4572864322,6.155615397,6.1089802467,0.0466351503,0.0075760338,6.1171133609,0.038502036,0.0062547826
9.9547738693,880.6781966867,797.446601391,83.2315952957,0.0945085226,813.4820383262,67.1961583605,0.0763004678
10.4522613065,8.841617906,8.9411416012,0.0995236952,0.0112562764,8.9178882002,0.0762702942,0.0086262825
10.9497487437,2.0306620475,2.042343608,0.0116815605,0.0057525872,2.0393105387,0.0086484912,0.0042589515
11.4472361809,0.8928177286,0.8963615594,0.0035438308,0.0039692657,0.8953486865,0.0025309579,0.002834798
11.9447236181,0.5086781674,0.5102074204,0.0015292531,0.0030063273,0.5097278559,0.0010496886,0.0020635613
12.4422110553,0.334499065,0.3352741331,0.0007750681,0.0023171008,0.3350041982,0.0005051332,0.0015101183
12.9396984925,0.241593959,0.2420073756,0.0004134166,0.0017112044,0.2418393844,0.0002454255,0.0010158593
13.4371859296,0.1869589533,0.1871629932,0.0002040399,0.0010913622,0.1870499355,9.09822692214124E-05,0.000486643
13.9346733668,0.1530521433,0.1531112609,5.91175752039097E-05,0.0003862577,0.1530264549,2.56883664276342E-05,0.0001678406
14.432160804,0.1318550603,0.1317919775,6.30827749888152E-05,0.0004784251,0.1317137433,0.000141317,0.0010717602
14.9296482412,0.1196890272,0.1194968707,0.0001921565,0.0016054646,0.1193977475,0.0002912797,0.0024336371
15.4271356784,0.1155351097,0.1151691498,0.0003659599,0.003167521,0.1149985124,0.0005365973,0.0046444523
15.9246231156,0.1212940371,0.1206272428,0.0006667943,0.0054973376,0.1202634029,0.0010306342,0.0084969899
16.4221105528,0.1454820768,0.1441261272,0.0013559495,0.0093203888,0.1431936996,0.0022883772,0.015729616
16.9195979899,0.2230583669,0.2193734091,0.0036849578,0.0165201504,0.2162161546,0.0068422123,0.0306745378
17.4170854271,0.5960678497,0.5755386922,0.0205291575,0.0344409744,0.5550320338,0.041035816,0.0688442028
17.9145728643,24.7468951452,19.5842896699,5.1626054753,0.2086162909,15.3284845369,9.4184106083,0.3805895872
18.4120603015,1.1253648748,1.1791872899,0.0538224152,0.0478266351,1.2512170489,0.1258521741,0.1118323283
18.9095477387,0.2835217699,0.2881690064,0.0046472365,0.0163911099,0.2942055822,0.0106838122,0.0376825111
19.4070351759,0.1595151668,0.1605977248,0.001082558,0.006786552,0.1621484529,0.0026332861,0.016508061
19.9045226131,0.1226520039,0.122906059,0.0002540551,0.0020713491,0.1235371187,0.0008851148,0.0072164726
20.4020100503,0.1108225782,0.1107340442,8.85340557607167E-05,0.000798881,0.1110890057,0.0002664275,0.0024040905
20.8994974874,0.1104873591,0.1101737693,0.0003135898,0.0028382412,0.1104382176,4.91414836493176E-05,0.0004447702
21.3969849246,0.1181143753,0.1175849783,0.000529397,0.0044820709,0.1178320032,0.0002823721,0.0023906666
21.8944723618,0.1337062591,0.1329094202,0.0007968388,0.0059596226,0.1331789974,0.0005272617,0.0039434332
22.391959799,0.1596967777,0.1585103687,0.0011864089,0.007429135,0.1588360229,0.0008607547,0.0053899316
22.8894472362,0.2018288611,0.2000033666,0.0018254945,0.0090447646,0.2004283619,0.0014004993,0.0069390436
23.3869346734,0.2725019995,0.2695007431,0.0030012564,0.011013704,0.2701009849,0.0024010146,0.008810998
23.8844221106,0.4007425734,0.3952561166,0.0054864568,0.0136907261,0.3961976055,0.0045449679,0.0113413652
24.3819095477,0.6667945966,0.6549114052,0.0118831914,0.0178213673,0.656651048,0.0101435486,0.0152124037
24.8793969849,1.3645536007,1.3298859551,0.0346676455,0.025405851,1.3341933219,0.0303602788,0.0222492387
25.3768844221,4.3635447678,4.1691402724,0.1944044954,0.0445519654,4.1895294975,0.1740152702,0.0398793365
25.8743718593,106.8475115735,86.2732944568,20.5742171167,0.1925568206,87.9304374116,18.9170741619,0.1770474004
26.3718592965,12.2132040376,13.1844680733,0.9712640357,0.0795257356,13.1012110244,0.8880069868,0.0727087654
26.8693467337,2.2514251013,2.3239635452,0.0725384438,0.0322189016,2.3187241712,0.0672990699,0.0298917649
27.3668341709,0.9232561436,0.9414625877,0.0182064441,0.0197198191,0.9403743961,0.0171182525,0.0185411737
27.864321608,0.5063763646,0.5133482161,0.0069718514,0.0137681218,0.5130466773,0.0066703127,0.0131726382
28.3618090452,0.3243666691,0.3276426423,0.0032759733,0.010099599,0.3275857306,0.0032190615,0.0099241439
28.8592964824,0.2295896388,0.2312904425,0.0017008038,0.0074080162,0.2313355435,0.0017459048,0.007604458
29.3567839196,0.1748305961,0.1757265047,0.0008959086,0.0051244382,0.1758233604,0.0009927643,0.0056784359
29.8542713568,0.1413871342,0.141799029,0.0004118947,0.0029132406,0.1419245897,0.0005374555,0.0038013043
30.351758794,0.1209240018,0.1209835849,5.95830752598836E-05,0.0004927316,0.1211224131,0.0001984113,0.001640793
30.8492462312,0.1097644875,0.1094926933,0.0002717942,0.0024761578,0.109627399,0.0001370885,0.0012489331
31.3467336683,0.1071109317,0.1064123486,0.0006985831,0.0065220526,0.1065125892,0.0005983425,0.0055861946
31.8442211055,0.1154048974,0.1139510142,0.0014538832,0.0125981066,0.1139473085,0.0014575889,0.0126302167
32.3417085427,0.1443753981,0.1411112669,0.0032641312,0.0226086388,0.1408035217,0.0035718764,0.0247402012
32.8391959799,0.2313051798,0.2218134789,0.009491701,0.0410354017,0.2204109034,0.0108942765,0.0470991461
33.3366834171,0.6016860204,0.5515071632,0.0501788572,0.08339708,0.5432694784,0.058416542,0.0970880825
33.8341708543,8.94955452,6.2350245958,2.7145299243,0.3033145301,5.8872239642,3.0623305558,0.3421768703
34.3316582915,2.2653871876,2.8078191017,0.5424319141,0.2394433574,2.9159871348,0.6505999471,0.2871915012
34.8291457286,0.3922830304,0.4245251413,0.0322421109,0.0821909397,0.4302676994,0.037984669,0.0968297531
35.3266331658,0.1732590196,0.1808784656,0.0076194461,0.0439771971,0.1825282326,0.009269213,0.0534991655
35.824120603,0.1062059098,0.1088808951,0.0026749853,0.0251867842,0.1098288716,0.0036229618,0.0341126197
36.3216080402,0.0768966815,0.0779173795,0.001020698,0.0132736283,0.0786925522,0.0017958706,0.0233543322
36.8190954774,0.0614397074,0.0617216543,0.0002819469,0.0045890018,0.0624667278,0.0010270204,0.0167159062
37.3165829146,0.0523342995,0.052211136,0.0001231636,0.0023534006,0.0529800046,0.0006457051,0.0123380864
37.8140703518,0.0466147037,0.0462288901,0.0003858136,0.0082766493,0.0470486076,0.0004339039,0.0093083054
38.3115577889,0.0429194532,0.0423370624,0.0005823908,0.0135693897,0.0432254862,0.000306033,0.0071304026
38.8090452261,0.040557244,0.0398088747,0.0007483693,0.0184521731,0.0407809434,0.0002236994,0.0055156464
39.3065326633,0.0391539007,0.0382512927,0.000902608,0.0230528256,0.0393217676,0.0001678668,0.0042873595
39.8040201005,0.0385018254,0.0374451614,0.0010566639,0.0274445154,0.0386301518,0.0001283264,0.0033329947
40.3015075377,0.0384901831,0.0372713288,0.0012188543,0.0316666271,0.0385894251,0.000099242,0.0025783715
40.7989949749,0.0390710905,0.0376748062,0.0013962843,0.0357370191,0.0391481817,7.70911654478582E-05,0.0019730999
41.2964824121,0.0402437344,0.0386476805,0.0015960539,0.0396596877,0.0403033752,5.96408261648584E-05,0.0014819904
41.7939698492,0.042048774,0.0402226016,0.0018261723,0.0434298588,0.0420941788,4.54048446043853E-05,0.0010798138
42.2914572864,0.0445700217,0.0424735558,0.0020964659,0.0470375785,0.0446033605,3.33387842933464E-05,0.0007480092
42.7889447236,0.0479429428,0.045523243,0.0024196997,0.0504704052,0.0479655986,2.26558478404887E-05,0.0004725586
43.2864321608,0.0523715037,0.049558339,0.0028131647,0.0537155602,0.0523842079,1.27042573849073E-05,0.0002425796
43.783919598,0.0581573163,0.054856203,0.0033011133,0.0567617889,0.0581601874,0.000002871,4.93668779188958E-05
44.2814070352,0.0657489694,0.0618302551,0.0039187143,0.0596011521,0.0657414553,7.51415574960779E-06,0.0001142855
44.7788944724,0.0758269495,0.0711081614,0.0047187881,0.0622310162,0.0758076445,0.000019305,0.000254593
45.2763819095,0.0894551365,0.0836712657,0.0057838708,0.0646566654,0.0894213936,3.37429339296869E-05,0.0003772051
45.7738693467,0.1083646282,0.1011155435,0.0072490848,0.0668953041,0.1083117866,5.2841585627586E-05,0.0004876276
46.2713567839,0.1355194706,0.1261709303,0.0093485403,0.0689830046,0.1354392767,8.01938633949451E-05,0.0005917516
46.7688442211,0.1763354335,0.1638177273,0.0125177062,0.0709880365,0.1762125825,0.0001228509,0.0006966889
47.2663316583,0.2415794847,0.2239347696,0.0176447151,0.0730389631,0.2413832322,0.0001962525,0.0008123723
47.7638190955,0.3552328486,0.3284516033,0.0267812452,0.0753906778,0.3548935427,0.0003393059,0.0009551647
48.2613065327,0.5800748522,0.5344786699,0.0455961823,0.0786039632,0.5794033881,0.0006714641,0.0011575474
48.7587939698,1.1272983342,1.0324335581,0.0948647762,0.0841523253,1.1256062903,0.0016920439,0.0015009726
49.256281407,3.1195056305,2.8156669124,0.3038387181,0.0973996377,3.1123924065,0.007113224,0.0022802408
49.7537688442,28.3652482309,23.723690432,4.6415577989,0.1636353668,28.1907575368,0.174490694,0.0061515659
50.2512562814,27.2427021299,29.0496881065,1.8069859766,0.0663291757,27.3883866668,0.1456845369,0.0053476537
50.7487437186,3.0787085805,3.0330506421,0.0456579384,0.0148302242,3.0834461247,0.0047375442,0.0015388089
51.2462311558,1.1196820897,1.0896725705,0.0300095192,0.0268018212,1.1205455448,0.0008634551,0.0007711609
51.743718593,0.5788539598,0.5622297251,0.0166242347,0.0287192208,0.5791086227,0.0002546629,0.0004399433
52.2412060302,0.3565970309,0.3471508904,0.0094461405,0.0264896778,0.3566874341,9.04032352917472E-05,0.0002535165
52.7386934673,0.2447430392,0.2394917526,0.0052512865,0.0214563264,0.2447751374,3.20982612326826E-05,0.0001311509
53.2361809045,0.181314861,0.1788039713,0.0025108897,0.0138482288,0.1813220622,7.20123027095343E-06,3.9716712863132E-05
53.7336683417,0.1427482911,0.1422569725,0.0004913186,0.0034418525,0.1427425039,5.78716438123794E-06,0.000040541
54.2311557789,0.1187070228,0.1199217607,0.0012147379,0.0102330752,0.1186916811,1.5341709676972E-05,0.0001292401
54.7286432161,0.104446313,0.107342235,0.0028959219,0.0277264161,0.1044194256,2.68874353479276E-05,0.0002574283
55.2261306533,0.0982742662,0.1031204501,0.0048461839,0.049312847,0.0982264342,0.000047832,0.0004867197
55.7236180905,0.1012372783,0.1087434458,0.0075061674,0.074144303,0.1011412648,9.60135433372839E-05,0.0009484011
56.2211055276,0.1194181538,0.1311837785,0.0117656247,0.0985245907,0.1191877879,0.0002303659,0.0019290697
56.7185929648,0.1755745389,0.1954364836,0.0198619448,0.1131254274,0.174855539,0.0007189999,0.0040951261
57.216080402,0.3876387743,0.4254770018,0.0378382275,0.0976120812,0.3839672596,0.0036715147,0.0094714846
57.7135678392,2.6353735316,2.5457756871,0.0895978445,0.0339981576,2.5491744456,0.086199086,0.032708489
58.2110552764,4.8197699642,7.6973302112,2.8775602471,0.5970326942,5.0838726108,0.2641026466,0.0547956954
58.7085427136,0.4552197385,0.56551975,0.1103000116,0.2423005907,0.4628579344,0.0076381959,0.0167791405
59.2060301508,0.1748173332,0.2036886148,0.0288712816,0.1651511386,0.1765053129,0.0016879797,0.0096556769
59.7035175879,0.0997823898,0.1117112265,0.0119288366,0.1195485161,0.100415404,0.0006330142,0.0063439467
60.2010050251,0.0687098945,0.0747253072,0.0060154128,0.0875479841,0.0690067295,0.000296835,0.0043201197
60.6984924623,0.0526203887,0.0559909008,0.0033705122,0.0640533501,0.0527729221,0.0001525335,0.0028987524
61.1959798995,0.0430727184,0.0450738793,0.002001161,0.0464600572,0.0431503171,7.75987572162462E-05,0.0018015756
61.6934673367,0.0368716608,0.0380917374,0.0012200766,0.0330898194,0.0369043951,3.2734251880058E-05,0.0008877889
62.1909547739,0.0325859146,0.0333283159,0.0007424013,0.0227828901,0.0325883729,2.45836684702183E-06,7.54426223517234E-05
62.6884422111,0.0294937387,0.0299278615,0.0004341229,0.0147191536,0.029473431,2.0307670328068E-05,0.0006885417
63.1859296482,0.02719786,0.0274239012,0.0002260411,0.0083109894,0.0271586378,3.9222194588337E-05,0.0014421059
63.6834170854,0.0254645927,0.0255443485,7.97557520827059E-05,0.0031320254,0.0254081816,5.64111065980422E-05,0.0022152762
64.1809045226,0.0241494499,0.0241221251,2.73248223508667E-05,0.0011314884,0.0240761692,7.32806856766667E-05,0.003034466
64.6783919598,0.0231599308,0.0230507512,0.0001091796,0.00471416,0.0230690181,9.09127300215001E-05,0.0039254318
65.175879397,0.0224357388,0.0222608581,0.0001748807,0.0077947385,0.0223254517,0.0001102871,0.0049156901
65.6733668342,0.0219378034,0.0217071801,0.0002306234,0.0105126018,0.0218053669,0.0001324365,0.0060369095
66.1708542714,0.0216420788,0.0213611687,0.00028091,0.0129798084,0.0214834919,0.0001585868,0.0073277079
66.6683417085,0.021536155,0.0212068585,0.0003292965,0.0152904042,0.0213458327,0.0001903223,0.0088373393
67.1658291457,0.021617742,0.02123882,0.0003789221,0.0175282904,0.021387925,0.000229817,0.0106309427
67.6633165829,0.0218946615,0.0214616983,0.0004329632,0.0197748291,0.0216144665,0.000280195,0.0127974122
68.1608040201,0.022386422,0.0218912903,0.0004951317,0.0221175008,0.0220402907,0.0003461313,0.0154616624
68.6582914573,0.0231279446,0.0225575757,0.0005703688,0.0246614587,0.0226930372,0.0004349074,0.0188044107
69.1557788945,0.0241768236,0.0235108235,0.0006660001,0.0275470472,0.0236184557,0.0005583679,0.0230951728
69.6532663317,0.0256271783,0.0248332752,0.0007939032,0.0309789531,0.0248904154,0.000736763,0.0287492813
70.1507537688,0.02763701,0.0266620236,0.0009749863,0.0352782862,0.026630187,0.001006823,0.0364302429
70.648241206,0.0304858895,0.0292365316,0.001249358,0.0409815155,0.0290456977,0.0014401918,0.0472412594
71.1457286432,0.0347082247,0.0330061277,0.0017020971,0.0490401648,0.0325181357,0.0021900891,0.0631000023
71.6432160804,0.0414411359,0.0389027952,0.0025383407,0.0612517153,0.0378146985,0.0036264374,0.0875081557
72.1407035176,0.0534986275,0.0491508262,0.0043478013,0.0812693985,0.0466926519,0.0068059755,0.1272177597
72.6381909548,0.0796189828,0.0702810651,0.0093379177,0.1172825544,0.0640053329,0.0156136499,0.1961046139
73.135678392,0.1598845085,0.1293248154,0.030559693,0.1911360477,0.1078208746,0.0520636339,0.3256327608
73.6331658291,0.7589359537,0.4602386012,0.2986973525,0.3935738596,0.2989621879,0.4599737658,0.6060771842
74.1306532663,5.7709896463,120.8832042453,115.1122145989,19.946702672,10.4170236864,4.64603404,0.8050671245
74.6281407035,0.2858935532,0.3806127476,0.0947191944,0.3313093051,0.6191666425,0.3332730893,1.1657243951
75.1256281407,0.1194114985,0.1319161229,0.0125046244,0.1047187632,0.1579848873,0.0385733888,0.3230290995
75.6231155779,0.0848394731,0.0876387077,0.0027992346,0.0329944832,0.0953435101,0.0105040369,0.1238107281
76.1206030151,0.0764974744,0.0767315601,0.0002340857,0.0030600442,0.0802377877,0.0037403132,0.0488945977
76.6180904523,0.0781431919,0.077300192,0.000843,0.0107878876,0.0793755539,0.001232362,0.0157705612
77.1155778894,0.0860457796,0.0845252617,0.0015205179,0.0176710342,0.0859736895,7.20901029075682E-05,0.000837811
77.6130653266,0.099936289,0.0978061091,0.0021301799,0.0213153794,0.0988908116,0.0010454774,0.0104614392
78.1105527638,0.1214524425,0.1186119976,0.002840445,0.0233873022,0.1193683411,0.0020841015,0.0171598151
78.608040201,0.1544597997,0.1506417993,0.0038180005,0.0247184089,0.150920123,0.0035396768,0.0229164921
79.1055276382,0.2069121437,0.2015715682,0.0053405754,0.0258108362,0.2009202369,0.0059919068,0.0289587003
79.6030150754,0.2961138651,0.2880907933,0.0080230718,0.0270945497,0.2853292513,0.0107846138,0.0364204959
80.1005025126,0.4649609664,0.4514043495,0.013556617,0.0291564625,0.443124955,0.0218360114,0.0469631065
80.5979899497,0.8448081953,0.8167508691,0.0280573262,0.0332114749,0.7906612688,0.0541469265,0.0640937515
81.0954773869,2.0156879618,1.9291533545,0.0865346073,0.0429305572,1.8178532044,0.1978347574,0.0981475115
81.5929648241,9.9154948446,9.1341887346,0.78130611,0.0787964819,7.9159203236,1.999574521,0.2016615966
82.0904522613,200.6003473094,288.2700297412,87.6696824318,0.4370365436,952.6019319938,752.0015846844,3.7487551481
82.5879396985,4.7578556021,4.9937339558,0.2358783536,0.0495766104,5.6669897126,0.9091341104,0.1910806436
83.0854271357,1.4035119489,1.4414117294,0.0378997805,0.0270035325,1.5402576229,0.136745674,0.0974310722
83.5829145729,0.6660404093,0.6797808758,0.0137404665,0.0206300793,0.7093621413,0.043321732,0.0650436992
84.0804020101,0.3909680649,0.3983435012,0.0073754363,0.0188645493,0.4098281618,0.018860097,0.0482394821
84.5778894472,0.2597307302,0.264703903,0.0049731728,0.0191474178,0.269468083,0.0097373528,0.0374901839
85.0753768844,0.1876562044,0.1915191247,0.0038629204,0.0205850928,0.1931765056,0.0055203012,0.0294170996
85.5728643216,0.1445892358,0.1478806209,0.0032913852,0.0227636944,0.1478143475,0.0032251117,0.0223053378
86.0703517588,0.1177796484,0.1207724704,0.002992822,0.0254103493,0.1195314577,0.0017518093,0.014873616
86.567839196,0.1013687919,0.1042296273,0.0028608355,0.0282220535,0.1019467792,0.0005779874,0.0057018274
87.0653266332,0.0929009998,0.0957520678,0.002851068,0.0306893147,0.0922257885,0.0006752113,0.0072680736
87.5628140704,0.0924157872,0.0953565289,0.0029407417,0.0318207721,0.0898839081,0.0025318792,0.027396609
88.0603015075,0.1035679792,0.1066417858,0.0030738066,0.0296791212,0.0973152958,0.0062526833,0.0603727462
88.5577889447,0.1400894513,0.1429669554,0.002877504,0.0205404762,0.1238150576,0.0162743938,0.1161714433
89.0552763819,0.2629518212,0.2619512249,0.0010005963,0.0038052456,0.2062106323,0.0567411889,0.2157854949
89.5527638191,1.0351537813,0.9547104341,0.0804433472,0.0777114943,0.5883987986,0.4467549827,0.4315832012
90.0502512563,79.2888535003,653.0904890793,573.801635579,7.2368512123,17.1112233502,62.1776301501,0.7841913132
90.5477386935,0.6954902564,0.8217953445,0.1263050882,0.1816058342,1.3802783607,0.6847881043,0.9846120748
91.0452261307,0.2092967426,0.2322783159,0.0229815733,0.1098037789,0.2858168212,0.0765200786,0.3656056831
91.5427135678,0.1082979899,0.1176385159,0.0093405261,0.086248379,0.130590773,0.0222927831,0.2058466933
92.040201005,0.0707222558,0.0761694934,0.0054472376,0.0770229622,0.080033295,0.0093110392,0.1316564219
92.5376884422,0.0524428629,0.056382142,0.0039392791,0.0751156375,0.0570605733,0.0046177104,0.0880522181
93.0351758794,0.0420790038,0.0453686232,0.0032896194,0.0781772172,0.0445204209,0.0024414171,0.0580198419
93.5326633166,0.035637722,0.0386792184,0.0030414965,0.0853448622,0.0368513538,0.0012136318,0.0340546968
94.0301507538,0.0314451309,0.0344759747,0.0030308438,0.0963851557,0.0318142107,0.0003690798,0.011737263
94.527638191,0.0287406164,0.0319385815,0.003197965,0.1112698832,0.0283790585,0.0003615579,0.0125800334
95.0251256281,0.0272206467,0.0307499602,0.0035293135,0.1296557549,0.0260443564,0.0011762903,0.0432131654
95.5226130653,0.026932494,0.0309638931,0.0040313992,0.1496853268,0.0245937189,0.002338775,0.0868384135
96.0201005025,0.0284558684,0.0331421512,0.0046862828,0.1646859886,0.0240361515,0.004419717,0.1553182953
96.5175879397,0.0338573286,0.0390698619,0.0052125333,0.1539558365,0.024707926,0.0091494026,0.2702340366
97.0150753769,0.0519379158,0.0550198609,0.0030819451,0.0593390215,0.0277820345,0.0241558813,0.4650914634
97.5125628141,0.1563102778,0.1152923518,0.0410179259,0.2624134927,0.0377553324,0.1185549454,0.7584590537
98.0100502513,327.5609676916,1.0112841548,326.5496835368,0.9969126842,0.0830663202,327.4779013713,0.9997464096
98.5075376884,0.1444474824,0.5138796284,0.369432146,2.5575533749,1.4786720528,1.3342245704,9.2367450681
99.0050251256,0.048454712,0.0760641662,0.0276094542,0.5697991608,0.2201901287,0.1717354167,3.54424595
99.5025125628,0.0301823844,0.0369955869,0.0068132024,0.2257343995,0.0507515174,0.0205691329,0.6814946299
100,0.0237706157,0.027082816,0.0033122003,0.139340113,0.0285723313,0.0048017157,0.202002158


==> Data/ex5estimator.csv <==
dofs50,est50,dofs55,est55
28,2.12068269723561,28,1.5570485262908
30,1.60958505759178,29,1.54278434713903
32,1.5647190126984,31,1.5300080287
34,1.36777539556913,34,1.51965542086129
38,1.28692211283296,39,1.61609683188967
45,0.741432840357503,44,1.67277895511966
48,0.736321732729195,49,1.7450865343488
50,0.479952199586791,52,0.51802441027871
52,0.457976734574468,56,0.508019935250529
54,0.438459063551269,58,0.49438194548513
61,0.417597708463707,60,0.464857542935691
65,0.404011344693137,62,0.435752103842097
69,0.388443762179023,63,0.527528628984122
75,0.3659141814192,66,0.485243644606432
82,0.35340136231062,70,0.473676202300929
88,0.331925474765289,77,0.459490999144904
97,0.319934866178725,81,0.451159885898476
102,0.30806799994887,86,0.377421034491403
107,0.30178831400886,92,0.368513553174559
116,0.290760065203633,101,0.392396808772046
122,0.284366937980537,108,0.380942583875948
128,0.278980337843774,116,0.371048763219063
139,0.268464554574051,122,0.366491885264924
151,0.257727770727353,134,0.353826215205669
163,0.247138718030006,142,0.364239172066129
175,0.23814704384753,153,0.369960122053281
191,0.231209699874492,167,0.407208107715769
207,0.226790713364871,175,0.474612890476739
225,0.217256400768983,185,0.52333029545933
246,0.208514551185112,200,0.704090020907658
265,0.201232432188155,213,1.24539912786578
293,0.193475441197666,224,1.37437259084284
313,0.188435447217122,237,2.39082146903885
340,0.181580225767638,250,15.569044919579
367,0.176173099961119,264,3.12621302691836
395,0.173910532885587,281,1.86127415048731
428,0.168154494453617,295,1.27944412480218
468,0.162348100127584,320,0.871045657278402
514,0.156184899040521,342,0.635247452966001
555,0.151519889881039,365,0.556537709282133
608,0.145236714424906,395,0.520522846226933
657,0.140131800374699,429,0.460666677465675
717,0.135024586528806,461,0.437816625422859
778,0.131174347649116,500,0.39916904416298
836,0.126739018349535,542,0.343598789432076
905,0.122003861679016,584,0.323718633832463
979,0.117859815576,630,0.301739064383897
1066,0.113272515177455,674,0.286814862878416
1149,0.109740321086467,735,0.269974468032151
1240,0.106320710848171,786,0.2630673289762
1346,0.102520779273398,851,0.24595458371374
1445,0.099147693559151,926,0.236268694938843
1566,0.095567560972963,1009,0.224337665164507
1688,0.092126045381874,1108,0.211373597047166
1823,0.088806781092984,1187,0.199621207467947
1969,0.085636215362268,1286,0.189820397842182
2136,0.082685335089537,1381,0.181412348359631
2309,0.07983531819284,1490,0.173277520251852
2485,0.076915620931036,1611,0.164618251073177
2697,0.073869753081404,1747,0.15554696825833
2928,0.071351202923334,1886,0.147680306466751
3179,0.068552696164518,2016,0.141825830692054
3442,0.066267600194647,2175,0.135817716679514
3706,0.063809457045114,2345,0.130759830005252
3982,0.061663889487984,2522,0.125983506633902
4298,0.059307795677443,2719,0.121291996157172
4624,0.057224687343502,2930,0.115965379222975
4954,0.055302244081333,3156,0.11122086445946
5307,0.053461251477634,3406,0.10749182156062
5706,0.051639429821821,3671,0.103759840562975
6110,0.049930901101044,3968,0.099817552294437
nan,nan,4301,0.095884185818086
nan,nan,4656,0.092199682364922
nan,nan,4997,0.08853319438526
nan,nan,5356,0.085259125833608
nan,nan,5765,0.082074049614921
nan,nan,6180,0.079010574106783
nan,nan,6623,0.076278930032718
nan,nan,7097,0.073534109096107
nan,nan,7618,0.070772003203848
nan,nan,8185,0.068030063425504
nan,nan,8746,0.065687445041256
nan,nan,9371,0.063237024104937
nan,nan,10044,0.0610014848429
nan,nan,10750,0.058878954394934
nan,nan,11502,0.056957843395603
nan,nan,12306,0.054980881714971
nan,nan,13199,0.053221897209721
nan,nan,14139,0.051609173882872
nan,nan,15111,0.050079887203218
nan,nan,16146,0.048518658997785
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan
nan,nan,nan,nan


==> Data/ex5trace.csv <==
x,tr50,tr50I,tr55,tr55I
0,-0.014526364,-0.0507968318,0.0663293858,-0.0136466655
0.00390625,-0.0142881875,-0.0506770497,0.0666190773,-0.0134926728
0.0078125,-0.0135239408,-0.050229543,0.0673478481,-0.0130268699
0.01171875,-0.0124166331,-0.0493177391,0.0683102331,-0.0122514209
0.015625,-0.0113093254,-0.0484059351,0.0694201466,-0.011169732
0.01953125,-0.0098859025,-0.0468781242,0.0705966318,-0.0097933135
0.0234375,-0.0084624795,-0.0453503132,0.0717969296,-0.0081250627
0.02734375,-0.0069502635,-0.043250033,0.0729690721,-0.006177931
0.03125,-0.0054380475,-0.0411497527,0.0740694991,-0.0039654953
0.03515625,-0.0039784008,-0.038531736,0.0750632379,-0.0015012304
0.0390625,-0.0025187541,-0.0359137193,0.075918164,0.0011992908
0.04296875,-0.0012239322,-0.0328351383,0.0766051797,0.0041189782
0.046875,7.09E-05,-0.0297565573,0.0770991744,0.0072408589
0.05078125,0.0011122664,-0.0262789813,0.0773757247,0.0105440741
0.0546875,0.002153643,-0.0228014052,0.0774218104,0.0140223855
0.05859375,0.0028626816,-0.0189956934,0.077178954,0.0175819051
0.0625,0.0035717202,-0.0151899816,0.0767049643,0.0213344841
0.06640625,0.0038845705,-0.0111340472,0.0759085967,0.0250956664
0.0703125,0.0041974208,-0.0070781127,0.0748439105,0.0290057367
0.07421875,0.004067571,-0.0028620668,0.0734489566,0.0328695798
0.078125,0.0039377212,0.0013539792,0.0717575211,0.0368343585
0.08203125,0.0033404374,0.0056388044,0.0697380735,0.0407000299
0.0859375,0.0027431537,0.0099236296,0.0674042611,0.0446026056
0.08984375,0.0016746682,0.0141872984,0.0647483993,0.0484164723
0.09375,0.0006061827,0.0184509672,0.0617749058,0.0521402362
0.09765625,-0.0009420921,0.0226033856,0.0584882386,0.0557494435
0.1015625,-0.0024903669,0.0267558041,0.0548947018,0.0592201558
0.10546875,-0.0045125688,0.0307037531,0.0510028272,0.0625283742
0.109375,-0.0065347707,0.0346517022,0.0468231612,0.0656503536
0.11328125,-0.0089958384,0.0383122195,0.0423703669,0.0685602356
0.1171875,-0.011456906,0.0419727368,0.0376612159,0.0712330872
0.12109375,-0.0143172808,0.0452656555,0.0327040044,0.0736609904
0.125,-0.0171776556,0.0485585741,0.0275243671,0.0758142945
0.12890625,-0.0203873563,0.0514087464,0.0221340601,0.0776834485
0.1328125,-0.023597057,0.0542589188,0.0165622262,0.0792443524
0.13671875,-0.0270936894,0.0566047794,0.0108218199,0.0804897274
0.140625,-0.0305903217,0.05895064,0.0049456111,0.0814002025
0.14453125,-0.0343025308,0.0607393214,-0.0010562287,0.0819719937
0.1484375,-0.03801474,0.0625280028,-0.007175221,0.0821994283
0.15234375,-0.0418670286,0.0637107372,-0.0132879618,0.0820433065
0.15625,-0.0457193173,0.0648934716,-0.0195245669,0.0815456558
0.16015625,-0.0496280483,0.065444496,-0.0256884255,0.0806629446
0.1640625,-0.0535367793,0.0659955204,-0.0319260818,0.0794213431
0.16796875,-0.0574147738,0.0658961148,-0.0380346192,0.0778068412
0.171875,-0.0612927683,0.0657967092,-0.0441625884,0.0758235924
0.17578125,-0.0650521656,0.0650407241,-0.0501085256,0.0734877687
0.1796875,-0.0688115628,0.0642847391,-0.0560062747,0.0707858424
0.18359375,-0.0723650433,0.0628840102,-0.0617314181,0.06774036
0.1875,-0.0759185238,0.0614832814,-0.0672825199,0.0643584976
0.19140625,-0.0791803325,0.0594581291,-0.0726355137,0.0606525146
0.1953125,-0.0824421413,0.0574329768,-0.0777669244,0.0566364791
0.19921875,-0.0853309652,0.0548177644,-0.0826541268,0.0523261912
0.203125,-0.0882197892,0.0522025521,-0.0872756195,0.0477390853
0.20703125,-0.0906613191,0.0490446121,-0.0916111767,0.0428941327
0.2109375,-0.093102849,0.045886672,-0.0956419743,0.0378117398
0.21484375,-0.0950269174,0.0422413434,-0.0993506983,0.0325136367
0.21875,-0.0969509859,0.0385960148,-0.1027216445,0.0270227599
0.22265625,-0.0982950565,0.0345282,-0.1057408059,0.0213631269
0.2265625,-0.0996391271,0.0304603851,-0.1083959521,0.0155597061
0.23046875,-0.1003534431,0.0260464364,-0.1106766959,0.0096382799
0.234375,-0.1010677592,0.0216324878,-0.1125745519,0.0036253042
0.23828125,-0.1011133459,0.0169553882,-0.1140829815,-0.0024522364
0.2421875,-0.1011589327,0.0122782887,-0.1151974295,-0.0085669765
0.24609375,-0.1005128865,0.007426816,-0.1159153467,-0.0146913196
0.25,-0.0998668403,0.0025753433,-0.1162362036,-0.0207975895
0.25390625,-0.0985180999,-0.0023591889,-0.1161614904,-0.0268581821
0.2578125,-0.0971693595,-0.0072937212,-0.1156947076,-0.0328457164
0.26171875,-0.0951156505,-0.012219584,-0.1148413432,-0.0387331847
0.265625,-0.0930619416,-0.0171454469,-0.1136088407,-0.0444941008
0.26953125,-0.0903155417,-0.0219707108,-0.1120065538,-0.0501026442
0.2734375,-0.0875691418,-0.0267959746,-0.1100456928,-0.0555338025
0.27734375,-0.0841558241,-0.031430945,-0.1077392575,-0.0607635067
0.28125,-0.0807425063,-0.0360659154,-0.1051019628,-0.0657687638
0.28515625,-0.0767018442,-0.0404258176,-0.1021501514,-0.0705277809
0.2890625,-0.072661182,-0.0447857197,-0.0989016996,-0.0750200849
0.29296875,-0.0680411049,-0.0487893458,-0.0953759107,-0.0792266321
0.296875,-0.0634210278,-0.0527929718,-0.0915933992,-0.0831299126
0.30078125,-0.0582794534,-0.0563652057,-0.087575959,-0.0867140426
0.3046875,-0.0531378789,-0.0599374396,-0.0833464031,-0.0899648509
0.30859375,-0.0475482069,-0.0630169101,-0.0789282795,-0.0928699554
0.3125,-0.0419585349,-0.0660963806,-0.0743456012,-0.0954188199
0.31640625,-0.0360008303,-0.0686316482,-0.0695990033,-0.0976042514
0.3203125,-0.0300431258,-0.0711669158,-0.0648152595,-0.0994130825
0.32421875,-0.0238015303,-0.0731164906,-0.0598560767,-0.1008484935
0.328125,-0.0175599349,-0.0750660654,-0.0549267947,-0.10190953
0.33203125,-0.0111235488,-0.0763982142,-0.0498749251,-0.1025806527
0.3359375,-0.0046871627,-0.0777303629,-0.0449043662,-0.1028908662
0.33984375,0.0018513764,-0.0784257965,-0.039866121,-0.1028029867
0.34375,0.0083899154,-0.0791212301,-0.0349583095,-0.1023754616
0.34765625,0.0149353366,-0.0791761716,-0.0300381518,-0.1015501333
0.3515625,0.0214807578,-0.0792311132,-0.0252934527,-0.1004136441
0.35546875,0.0279373143,-0.078651382,-0.0205906774,-0.0988880176
0.359375,0.0343938708,-0.0780716508,-0.0161032612,-0.0970862453
0.36328125,0.0406719817,-0.0768870557,-0.0117098641,-0.0949122283
0.3671875,0.0469500926,-0.0757024607,-0.0075659197,-0.0925030527
0.37109375,0.0529656606,-0.0739527845,-0.0035781754,-0.0897649552
0.375,0.0589812287,-0.0722031083,0.0001763032,-0.0867772897
0.37890625,0.064653052,-0.0699290046,0.0036903627,-0.083553552
0.3828125,0.0703248752,-0.0676549008,0.0069563184,-0.0801044774
0.38671875,0.0755810643,-0.0649144782,0.0099635625,-0.0764417131
0.390625,0.0808372534,-0.0621740555,0.0126741871,-0.0726687075
0.39453125,0.0856155673,-0.0590351235,0.0151280876,-0.0686609466
0.3984375,0.0903938811,-0.0558961914,0.0172710969,-0.0646174282
0.40234375,0.0946431988,-0.0524351248,0.0191331206,-0.0603863082
0.40625,0.0988925165,-0.0489740582,0.0206898398,-0.0561716962
0.41015625,0.1025736541,-0.0452741753,0.0219492033,-0.0518204025
0.4140625,0.1062547916,-0.0415742924,0.0229171432,-0.0475374306
0.41796875,0.1093484149,-0.0377242519,0.0235798828,-0.0431710367
0.421875,0.1124420383,-0.0338742115,0.0239735466,-0.0389223727
0.42578125,0.1149273849,-0.0299661575,0.0240632613,-0.0346443914
0.4296875,0.1174127316,-0.0260581036,0.023914668,-0.0305301994
0.43359375,0.1192940925,-0.0221860919,0.0234851904,-0.0264610087
0.4375,0.1211754534,-0.0183140802,0.022819481,-0.0225355607
0.44140625,0.1224828667,-0.0145723629,0.0219283873,-0.0187601474
0.4453125,0.12379028,-0.0108306455,0.0208312862,-0.015156648
0.44921875,0.12455456,-0.0073118668,0.0195482679,-0.0117428177
0.453125,0.1253188399,-0.003793088,0.0181023856,-0.0085366321
0.45703125,0.1255946078,-0.0005873341,0.0165188723,-0.0055545297
0.4609375,0.1258703757,0.0026184197,0.0148251652,-0.0028112288
0.46484375,0.1257336229,0.0054311693,0.0130508238,-0.000319493
0.46875,0.1255968702,0.0082439189,0.0112266803,0.0019103223
0.47265625,0.1251412672,0.0105809824,0.0093908227,0.0038685295
0.4765625,0.1246856643,0.0129180459,0.0075676025,0.0055511821
0.48046875,0.1240347758,0.0146941422,0.005870773,0.0069407419
0.484375,0.1233838873,0.0164702384,0.0042329162,0.0080618855
0.48828125,0.1227428405,0.0175936523,0.0027814984,0.0089004491
0.4921875,0.1221017937,0.0187170662,0.0015710492,0.0094677297
0.49609375,0.1215653488,0.0193222877,0.0006980608,0.0097783766
0.5,0.1214047763,0.0194876663,0.0003593363,0.0098720817


==> Data/ex6global.csv <==
z,ex,vri29,vri29_e,vri29_eR,mri15,mri15_e,mri15_eR,vri39,vri39_e,vri39_eR,mri20,mri20_e,mri20_eR,vri49,vri49_e,vri49_eR,mri25,mri25_e,mri25_eR
1,nan,0.0605917026,nan,nan,0.0605917026,nan,nan,0.0605917026,nan,nan,0.0605917026,nan,nan,0.0605917026,nan,nan,0.0605917026,nan,nan
1.3316666667,nan,0.0641139716,nan,nan,0.0155638393,nan,nan,0.0844278253,nan,nan,0.0723794592,nan,nan,0.0893526632,nan,nan,0.077605632,nan,nan
1.6633333333,nan,0.0662080541,nan,nan,0.0081320521,nan,nan,0.1261409152,nan,nan,0.0813583337,nan,nan,0.1472548795,nan,nan,0.0996255033,nan,nan
1.995,nan,0.0662542677,nan,nan,0.0057535093,nan,nan,0.2089476333,nan,nan,0.0828999713,nan,nan,0.2934151655,nan,nan,0.1247475818,nan,nan
2.3266666667,nan,0.0639126794,nan,nan,0.0047507015,nan,nan,0.4049275364,nan,nan,0.0752703065,nan,nan,0.8793731888,nan,nan,0.1450673992,nan,nan
2.6583333333,2.2814962839,0.059325354,2.2221709299,0.9739971726,0.0042670526,2.2772292313,0.9981297131,0.9500607477,1.3314355362,0.5835799714,0.0619609057,2.2195353782,0.972841987,14.1354574756,11.8539611917,5.195696033,0.1479377048,2.1335585791,0.9351575955
2.99,nan,0.0531066123,nan,nan,0.0040213206,nan,nan,1.5654064386,nan,nan,0.0480063125,nan,nan,3.2113346157,nan,nan,0.1294004839,nan,nan
3.3216666667,nan,0.0461052533,nan,nan,0.0039001531,nan,nan,0.7295692837,nan,nan,0.0362396458,nan,nan,0.5044591154,nan,nan,0.1006214259,nan,nan
3.6533333333,nan,0.0391074192,nan,nan,0.0038511812,nan,nan,0.2907707151,nan,nan,0.0272547825,nan,nan,0.1909322106,nan,nan,0.0737352418,nan,nan
3.985,nan,0.032655867,nan,nan,0.0038477769,nan,nan,0.1409192051,nan,nan,0.0206598169,nan,nan,0.0973661384,nan,nan,0.0531705476,nan,nan
4.3166666667,0.0491298149,0.0270245587,0.0221052562,0.449935671,0.0038754549,0.04525436,0.9211180641,0.0789294528,0.0297996379,0.6065489558,0.0158673365,0.0332624784,0.677032438,0.0577304442,0.0086006293,0.1750592644,0.0385759491,0.0105538658,0.2148159087
4.6483333333,nan,0.0222840657,nan,nan,0.003925983,nan,nan,0.0485984178,nan,nan,0.0123721549,nan,nan,0.0374788448,nan,nan,0.0284100842,nan,nan
4.98,nan,0.0183853603,nan,nan,0.0039945972,nan,nan,0.031910104,nan,nan,0.0098000328,nan,nan,0.0258496413,nan,nan,0.0212936096,nan,nan
5.3116666667,nan,0.015225235,nan,nan,0.0040785953,nan,nan,0.0219415001,nan,nan,0.0078879418,nan,nan,0.0186240249,nan,nan,0.0162436974,nan,nan
5.6433333333,nan,0.0126863903,nan,nan,0.0041765911,nan,nan,0.0156281626,nan,nan,0.0064539487,nan,nan,0.0138786602,nan,nan,0.0126053369,nan,nan
5.975,0.0111167487,0.0106578407,0.0004589081,0.0412807795,0.0042881117,0.006828637,0.6142656656,0.0114602804,0.0003435317,0.0309021701,0.0053722618,0.0057444869,0.5167416361,0.0106373128,0.0004794359,0.0431273506,0.009948462,0.0011682868,0.1050924856
6.3066666667,nan,0.0090431988,nan,nan,0.0044133833,nan,nan,0.0086301008,nan,nan,0.0045554048,nan,nan,0.0083630389,nan,nan,0.0079892793,nan,nan
6.6383333333,nan,0.0077625442,nan,nan,0.004553232,nan,nan,0.0066766877,nan,nan,0.0039421477,nan,nan,0.0067416623,nan,nan,0.0065382139,nan,nan
6.97,nan,0.0067513586,nan,nan,0.004709063,nan,nan,0.0053233107,nan,nan,0.0034895037,nan,nan,0.0055803022,nan,nan,0.005466954,nan,nan
7.3016666667,nan,0.0059584012,nan,nan,0.0048829028,nan,nan,0.0043971902,nan,nan,0.0031674764,nan,nan,0.0047561745,nan,nan,0.0046878056,nan,nan
7.6333333333,0.0043114684,0.0053434298,0.0010319614,0.2393526471,0.0050775032,0.0007660348,0.1776737481,0.0037874271,0.0005240414,0.1215459098,0.0029556666,0.0013558018,0.3144640445,0.0041892237,0.0001222447,0.0283533746,0.004140762,0.0001707064,0.0395935649
7.965,nan,0.0048751587,nan,nan,0.0052965161,nan,nan,0.0034219064,nan,nan,0.0028411736,nan,nan,0.0038268679,nan,nan,0.0037854347,nan,nan
8.2966666667,nan,0.0045295899,nan,nan,0.0055447637,nan,nan,0.0032542487,nan,nan,0.0028174703,nan,nan,0.0036353172,nan,nan,0.0035961568,nan,nan
8.6283333333,nan,0.0042887443,nan,nan,0.0058286431,nan,nan,0.0032564612,nan,nan,0.0028841213,nan,nan,0.0035947492,nan,nan,0.0035593154,nan,nan
8.96,nan,0.0041397873,nan,nan,0.006156734,nan,nan,0.0034151549,nan,nan,0.0030473991,nan,nan,0.0036970208,nan,nan,0.0036724881,nan,nan
9.2916666667,0.0039716987,0.0040745516,0.0001028529,0.0258964512,0.0065407271,0.0025690284,0.646833666,0.0037303861,0.0002413126,0.0607580209,0.0033220998,0.0006495989,0.1635569321,0.0039454127,0.0000263,0.0066218518,0.0039454127,0.0000263,0.0066218518
9.6233333333,nan,0.0040895008,nan,nan,0.0069968738,nan,nan,0.0042170125,nan,nan,0.0037352787,nan,nan,0.0043565259,nan,nan,0.0044033637,nan,nan
9.955,nan,0.004186258,nan,nan,0.0075483193,nan,nan,0.004909303,nan,nan,0.004333474,nan,nan,0.0049652126,nan,nan,0.0050944396,nan,nan
10.2866666667,nan,0.0043729708,nan,nan,0.008228993,nan,nan,0.005870926,nan,nan,0.0051968995,nan,nan,0.0058347592,nan,nan,0.0061041931,nan,nan
10.6183333333,nan,0.0046670764,nan,nan,0.0090903789,nan,nan,0.0072153424,nan,nan,0.0064688259,nan,nan,0.0070774791,nan,nan,0.0075855856,nan,nan
10.95,0.0091762762,0.0051006373,0.0040756389,0.4441495458,0.0102139062,0.0010376299,0.1130774514,0.0091487394,0.0000275,0.0029968583,0.0084213998,0.0007548764,0.0822639154,0.0088981828,0.0002780934,0.0303056916,0.0098241846,0.0006479084,0.0706068977
11.2816666667,nan,0.0057307791,nan,nan,0.0117350607,nan,nan,0.0120672883,nan,nan,0.0116198018,nan,nan,0.0116934799,nan,nan,0.0133937188,nan,nan
11.6133333333,nan,0.0066610048,nan,nan,0.0138939672,nan,nan,0.0168024911,nan,nan,0.0173962921,nan,nan,0.0163054912,nan,nan,0.0195769774,nan,nan
11.945,nan,0.0080875076,nan,nan,0.0171520759,nan,nan,0.0253403691,nan,nan,0.029539421,nan,nan,0.024779215,nan,nan,0.0317215099,nan,nan
12.2766666667,nan,0.0104076281,nan,nan,0.0224968616,nan,nan,0.0434422843,nan,nan,0.0626893588,nan,nan,0.043200056,nan,nan,0.0608715773,nan,nan
12.6083333333,0.1015572229,0.0144943524,0.0870628705,0.8572789606,0.0323845416,0.0691726814,0.6811202528,0.0941763806,0.0073808423,0.0726766848,0.2220438255,0.1204866025,1.1863912685,0.0970898913,0.0044673317,0.0439883205,0.160706824,0.059149601,0.582426334
12.94,nan,0.0224168885,nan,nan,0.0544810282,nan,nan,0.3575735621,nan,nan,11.2300755201,nan,nan,0.4131626258,nan,nan,0.7685340519,nan,nan
13.2716666667,nan,0.0388623751,nan,nan,0.12402241,nan,nan,11.3792778363,nan,nan,0.3358520504,nan,nan,58.5515310754,nan,nan,0.5234638037,nan,nan
13.6033333333,nan,0.0661775284,nan,nan,0.6028257873,nan,nan,0.3519748985,nan,nan,0.0774208144,nan,nan,0.3020945902,nan,nan,0.1252049044,nan,nan
13.935,nan,0.0695786326,nan,nan,0.8665713676,nan,nan,0.0909736535,nan,nan,0.0345312878,nan,nan,0.0830993252,nan,nan,0.052631495,nan,nan
14.2666666667,0.0401021737,0.0433640704,0.0032618967,0.0813396487,0.1180630035,0.0779608298,1.9440549634,0.0418757862,0.0017736126,0.0442273423,0.0202242538,0.0198779199,0.4956818571,0.0394986311,0.0006035425,0.0150501206,0.0295129588,0.0105892149,0.2640558838
14.5983333333,nan,0.0258881635,nan,nan,0.040624518,nan,nan,0.0248610959,nan,nan,0.0138489398,nan,nan,0.0239564773,nan,nan,0.019557745,nan,nan
14.93,nan,0.0173901916,nan,nan,0.0204905064,nan,nan,0.0171469876,nan,nan,0.0105300719,nan,nan,0.0167810635,nan,nan,0.0144817777,nan,nan
15.2616666667,nan,0.0130813122,nan,nan,0.0127878578,nan,nan,0.0130884133,nan,nan,0.0086383065,nan,nan,0.0129543395,nan,nan,0.0116144251,nan,nan
15.5933333333,nan,0.010716939,nan,nan,0.0091936743,nan,nan,0.0107514295,nan,nan,0.007503922,nan,nan,0.0107259235,nan,nan,0.0098890159,nan,nan
15.925,0.0093923879,0.0093359189,0.0000565,0.0060155096,0.0073119908,0.0020803971,0.2214982117,0.0093294411,0.0000629,0.0066969125,0.0068104913,0.0025818966,0.2748924557,0.0093562143,0.0000362,0.0038541849,0.0088127784,0.0005796095,0.0617105602
16.2566666667,nan,0.0084968359,nan,nan,0.0062581131,nan,nan,0.0084379269,nan,nan,0.0063926189,nan,nan,0.0084890242,nan,nan,0.0081327283,nan,nan
16.5883333333,nan,0.007979087,nan,nan,0.0056480895,nan,nan,0.0078748564,nan,nan,0.0061569206,nan,nan,0.0079356291,nan,nan,0.0077081372,nan,nan
16.92,nan,0.0076638005,nan,nan,0.0052952195,nan,nan,0.007525922,nan,nan,0.0060473379,nan,nan,0.0075884714,nan,nan,0.0074556204,nan,nan
17.2516666667,nan,0.007482735,nan,nan,0.0051007329,nan,nan,0.0073225711,nan,nan,0.0060284833,nan,nan,0.0073826247,nan,nan,0.0073231879,nan,nan
17.5833333333,0.0072885752,0.0073945969,0.0001060217,0.014546292,0.0050088856,0.0022796896,0.3127757515,0.00722172,0.0000669,0.0091787487,0.0060770507,0.0012115245,0.1662224067,0.0072770382,0.0000115,0.0015778118,0.0072770382,0.0000115,0.0015778118
17.915,nan,0.0073732816,nan,nan,0.0049865817,nan,nan,0.0071952366,nan,nan,0.0061771201,nan,nan,0.0072447539,nan,nan,0.0072944191,nan,nan
18.2466666667,nan,0.0074016751,nan,nan,0.0050133707,nan,nan,0.0072241669,nan,nan,0.0063174647,nan,nan,0.007267508,nan,nan,0.0073595674,nan,nan
18.5783333333,nan,0.0074682162,nan,nan,0.0050762158,nan,nan,0.0072954086,nan,nan,0.006489943,nan,nan,0.0073326066,nan,nan,0.0074612998,nan,nan
18.91,nan,0.0075649018,nan,nan,0.0051666118,nan,nan,0.0073997166,nan,nan,0.0066885063,nan,nan,0.0074310432,nan,nan,0.007591531,nan,nan
19.2416666667,0.0075753509,0.0076860863,0.0001107354,0.0146178569,0.0052789255,0.0022964255,0.3031444349,0.0075304641,0.0000449,0.0059271182,0.0069085682,0.0006667827,0.0880200447,0.0075563262,0.000019,0.0025081346,0.0077443314,0.0001689805,0.0223066244
19.5733333333,nan,0.0078277344,nan,nan,0.0054094052,nan,nan,0.007682851,nan,nan,0.0071465953,nan,nan,0.0077037256,nan,nan,0.0079153129,nan,nan
19.905,nan,0.0079869423,nan,nan,0.0055555709,nan,nan,0.0078533833,nan,nan,0.0073998363,nan,nan,0.0078697768,nan,nan,0.0081012172,nan,nan
20.2366666667,nan,0.0081616247,nan,nan,0.005715829,nan,nan,0.0080395246,nan,nan,0.0076661399,nan,nan,0.0080519472,nan,nan,0.0082996354,nan,nan
20.5683333333,nan,0.0083503051,nan,nan,0.0058892249,nan,nan,0.0082394586,nan,nan,0.0079438326,nan,nan,0.0082484081,nan,nan,0.0085088133,nan,nan
20.9,0.0084847958,0.0085519738,0.0000672,0.0079200492,0.006075281,0.0024095147,0.2839802873,0.0084519242,0.0000329,0.0038775241,0.0082316341,0.0002531617,0.0298370954,0.008457876,0.0000269,0.0031703768,0.0087275134,0.0002427176,0.0286061838
21.2316666667,nan,0.0087659917,nan,nan,0.0062738914,nan,nan,0.0086761011,nan,nan,0.0085286018,nan,nan,0.0086795024,nan,nan,0.0089549182,nan,nan
21.5633333333,nan,0.0089920242,nan,nan,0.0064852534,nan,nan,0.0089115294,nan,nan,0.0088340928,nan,nan,0.0089127961,nan,nan,0.0091905602,nan,nan
21.895,nan,0.0092299973,nan,nan,0.0067098255,nan,nan,0.0091580551,nan,nan,0.0091477403,nan,nan,0.00915757,nan,nan,0.0094342732,nan,nan
22.2266666667,nan,0.0094800698,nan,nan,0.0069483033,nan,nan,0.0094157929,nan,nan,0.0094694395,nan,nan,0.0094139055,nan,nan,0.0096861585,nan,nan
22.5583333333,0.0097144669,0.0097426176,0.0000282,0.002902887,0.0072016102,0.0025128567,0.258671598,0.0096851036,0.0000294,0.0030264141,0.0097993418,0.0000849,0.0087395429,0.0096821307,0.0000323,0.003324938,0.009946563,0.0002320961,0.0238917993
22.89,nan,0.0100182278,nan,nan,0.0074708997,nan,nan,0.0099665829,nan,nan,0.0101378552,nan,nan,0.0099628094,nan,nan,0.0102160677,nan,nan
23.2216666667,nan,0.0103077017,nan,nan,0.0077575676,nan,nan,0.0102610597,nan,nan,0.0104856505,nan,nan,0.0102567396,nan,nan,0.0104954838,nan,nan
23.5533333333,nan,0.0106120652,nan,nan,0.0080632743,nan,nan,0.0105696026,nan,nan,0.0108436733,nan,nan,0.0105649608,nan,nan,0.0107858575,nan,nan
23.885,nan,0.0109325865,nan,nan,0.0083899772,nan,nan,0.0108935359,nan,nan,0.011213162,nan,nan,0.0108887693,nan,nan,0.0110884818,nan,nan
24.2166666667,0.0112658626,0.0112708031,0.00000494,0.0004384928,0.0087399747,0.0025258879,0.2242072359,0.0112344632,0.0000314,0.0027871812,0.0115956721,0.0003298095,0.0292751243,0.0112297424,0.0000361,0.0032043707,0.0114049171,0.0001390545,0.0123429936
24.5483333333,nan,0.0116285565,nan,nan,0.0091159624,nan,nan,0.0115943015,nan,nan,0.0119931099,nan,nan,0.0115897724,nan,nan,0.0117370203,nan,nan
24.88,nan,0.0120080389,nan,nan,0.0095211067,nan,nan,0.0119753261,nan,nan,0.0124077743,nan,nan,0.0119711111,nan,nan,0.0120869846,nan,nan
25.2116666667,nan,0.012411851,nan,nan,0.0099591371,nan,nan,0.0123802282,nan,nan,0.0128424125,nan,nan,0.0123764283,nan,nan,0.0124573918,nan,nan
25.5433333333,nan,0.0128430776,nan,nan,0.0104344643,nan,nan,0.0128121898,nan,nan,0.0133002897,nan,nan,0.0128088854,nan,nan,0.01285128,nan,nan
25.875,0.0133117631,0.013305381,0.00000638,0.0004792754,0.0109523314,0.0023594317,0.17724412,0.0132749781,0.0000368,0.0027644723,0.0137852804,0.0004735172,0.0355713373,0.013272231,0.0000395,0.0029673004,0.013272231,0.0000395,0.0029673004
26.2066666667,nan,0.0138031222,nan,nan,0.0115190072,nan,nan,0.0137730666,nan,nan,0.0143019834,nan,nan,0.0137709213,nan,nan,0.0137244828,nan,nan
26.5383333333,nan,0.0143415133,nan,nan,0.0121420377,nan,nan,0.0143117897,nan,nan,0.0148558721,nan,nan,0.0143102751,nan,nan,0.0142130748,nan,nan
26.87,nan,0.0149268152,nan,nan,0.0128305738,nan,nan,0.0148975426,nan,nan,0.0154534875,nan,nan,0.0148966734,nan,nan,0.0147440369,nan,nan
27.2016666667,nan,0.0155665934,nan,nan,0.0135958044,nan,nan,0.0155380397,nan,nan,0.0161026905,nan,nan,0.0155378183,nan,nan,0.0153246375,nan,nan
27.5333333333,0.0162878364,0.016270052,0.0000178,0.0010928401,0.0144515352,0.0018363012,0.1127406477,0.0162426544,0.0000452,0.002775077,0.0168129944,0.000525158,0.0322423405,0.0162430728,0.0000448,0.0027505188,0.0159637116,0.0003241248,0.019899808
27.865,nan,0.017048477,nan,nan,0.0154149714,nan,nan,0.0170228681,nan,nan,0.0175960043,nan,nan,0.0170239104,nan,nan,0.0166721017,nan,nan
28.1966666667,nan,0.0179158288,nan,nan,0.0165077925,nan,nan,0.0178928723,nan,nan,0.0184660084,nan,nan,0.0178945174,nan,nan,0.0174632561,nan,nan
28.5283333333,nan,0.018889546,nan,nan,0.0177576505,nan,nan,0.0188703861,nan,nan,0.0194407808,nan,nan,0.0188726113,nan,nan,0.0183540565,nan,nan
28.86,nan,0.0199916527,nan,nan,0.0192002956,nan,nan,0.0199777816,nan,nan,0.0205426866,nan,nan,0.0199805677,nan,nan,0.0193659806,nan,nan
29.1916666667,0.0213002334,0.0212503066,0.0000499,0.0023426973,0.0208826514,0.000417582,0.0196045743,0.0212436601,0.0000566,0.0026572479,0.0218002293,0.0004999958,0.0234737257,0.0212469981,0.0000532,0.0024976252,0.0205267692,0.0007734643,0.0363124795
29.5233333333,nan,0.0227020039,nan,nan,0.0228673597,nan,nan,0.0227050979,nan,nan,0.0232502539,nan,nan,0.0227089991,nan,nan,0.0218728675,nan,nan
29.855,nan,0.0243947834,nan,nan,0.0252396633,nan,nan,0.0244109116,nan,nan,0.0249411463,nan,nan,0.0244154223,nan,nan,0.0234530902,nan,nan
30.1866666667,nan,0.026392984,nan,nan,0.0281181224,nan,nan,0.0264265124,nan,nan,0.0269375827,nan,nan,0.0264317367,nan,nan,0.0253342627,nan,nan
30.5183333333,nan,0.0287844939,nan,nan,0.0316718282,nan,nan,0.0288413067,nan,nan,0.0293277597,nan,nan,0.0288474437,nan,nan,0.0276101506,nan,nan
30.85,0.0318529551,0.0316921102,0.0001608449,0.0050496062,0.0361490817,0.0042961265,0.1348737197,0.0317803081,0.0000726,0.0022792234,0.0322347139,0.0003817588,0.0119850348,0.0317877123,0.0000652,0.0020469058,0.0304159914,0.0014369637,0.0451124142
31.1816666667,nan,0.0352919343,nan,nan,0.041927235,nan,nan,0.0354229615,nan,nan,0.0358346322,nan,nan,0.0354322467,nan,nan,0.0339527698,nan,nan
31.5133333333,nan,0.0398443064,nan,nan,0.0496037696,nan,nan,0.0400348419,nan,nan,0.0403876027,nan,nan,0.0400470676,nan,nan,0.038528646,nan,nan
31.845,nan,0.0457481808,nan,nan,0.0601730631,nan,nan,0.0460234619,nan,nan,0.0462915828,nan,nan,0.0460404813,nan,nan,0.0446305085,nan,nan
32.1766666667,nan,0.0536418643,nan,nan,0.0753958265,nan,nan,0.0540418569,nan,nan,0.0541821954,nan,nan,0.0540670071,nan,nan,0.0530475953,nan,nan
32.5083333333,0.0653346185,0.0646019014,0.0007327171,0.0112148373,0.0986466856,0.0333120672,0.5098685497,0.0651935573,0.0001410611,0.0021590564,0.0651293028,0.0002053157,0.0031425249,0.0652331238,0.0001014947,0.001553459,0.0650852924,0.0002493261,0.0038161406
32.84,nan,0.0805678231,nan,nan,0.1371103372,nan,nan,0.0814715789,nan,nan,0.0810556128,nan,nan,0.0815381812,nan,nan,0.0829571745,nan,nan
33.1716666667,nan,0.1053445263,nan,nan,0.2085034093,nan,nan,0.1067981839,nan,nan,0.1057208808,nan,nan,0.1069195164,nan,nan,0.1106614327,nan,nan
33.5033333333,nan,0.1473009963,nan,nan,0.3673731869,nan,nan,0.1498379991,nan,nan,0.1473583296,nan,nan,0.1500830032,nan,nan,0.1564976383,nan,nan
33.835,nan,0.2280992952,nan,nan,0.8604111849,nan,nan,0.2331614418,nan,nan,0.2271398349,nan,nan,0.2337371108,nan,nan,0.2415360439,nan,nan
34.1666666667,0.434897467,0.4199724792,0.0149249878,0.0343184059,4.477628768,4.0427313011,9.2958262763,0.4328255068,0.0020719602,0.0047642498,0.414900759,0.019996708,0.0459802817,0.4345751632,0.0003223037,0.0007411028,0.4345751632,0.0003223037,0.0007411028
34.4983333333,nan,1.1061688244,nan,nan,35.1260000207,nan,nan,1.1613587452,nan,nan,1.0728004148,nan,nan,1.1705197289,nan,nan,1.0784593734,nan,nan
34.83,nan,10.0328806318,nan,nan,1.3939933882,nan,nan,11.6898619309,nan,nan,8.7909360194,nan,nan,12.0396022727,nan,nan,7.5250151917,nan,nan
35.1616666667,nan,7.2482921069,nan,nan,0.4090022287,nan,nan,6.6337640804,nan,nan,8.1276784658,nan,nan,6.4698139448,nan,nan,12.1763120126,nan,nan
35.4933333333,nan,0.8265808939,nan,nan,0.1859380972,nan,nan,0.8040077143,nan,nan,0.8705740318,nan,nan,0.796046295,nan,nan,1.028084626,nan,nan
35.825,0.2780789986,0.2839421976,0.005863199,0.0210846522,0.1032055424,0.1748734562,0.6288625069,0.2803579774,0.0022789787,0.0081954363,0.2945446299,0.0164656313,0.0592120634,0.2785267063,0.0004477077,0.0016100018,0.3308881868,0.0528091882,0.189907143
36.1566666667,nan,0.1372328044,nan,nan,0.0643194059,nan,nan,0.1364586123,nan,nan,0.1413759153,nan,nan,0.1357795455,nan,nan,0.1549066543,nan,nan
36.4883333333,nan,0.0786838633,nan,nan,0.0432841198,nan,nan,0.0785680156,nan,nan,0.0807286743,nan,nan,0.0782517352,nan,nan,0.0870311252,nan,nan
36.82,nan,0.0500908519,nan,nan,0.0307954205,nan,nan,0.0501552797,nan,nan,0.0512464678,nan,nan,0.0499878282,nan,nan,0.0545936579,nan,nan
37.1516666667,nan,0.0342787635,nan,nan,0.0228756553,nan,nan,0.0343876299,nan,nan,0.0349908219,nan,nan,0.0342918818,nan,nan,0.0369305131,nan,nan
37.4833333333,0.024742795,0.0247662506,0.0000235,0.0009497714,0.0176020302,0.0071407648,0.2885997624,0.0248763649,0.0001335699,0.0053983353,0.0252311892,0.0004883942,0.0197388437,0.0248190485,0.0000763,0.003083726,0.0264281841,0.0016853891,0.0681163589
37.815,nan,0.0186856878,nan,nan,0.013957066,nan,nan,0.018783408,nan,nan,0.0190015213,nan,nan,0.0187482739,nan,nan,0.0197763889,nan,nan
38.1466666667,nan,0.0146176856,nan,nan,0.0113635641,nan,nan,0.0146997006,nan,nan,0.014838009,nan,nan,0.0146780582,nan,nan,0.015358875,nan,nan
38.4783333333,nan,0.01179838,nan,nan,0.0094755007,nan,nan,0.0118650974,nan,nan,0.0119546552,nan,nan,0.0118519656,nan,nan,0.012315526,nan,nan
38.81,nan,0.0097891217,nan,nan,0.0080759052,nan,nan,0.0098422089,nan,nan,0.0099009035,nan,nan,0.009834574,nan,nan,0.0101570738,nan,nan
39.1416666667,0.0083283832,0.0083246101,0.00000377,0.0004526689,0.0070235597,0.0013048235,0.156671891,0.0083660441,0.0000377,0.0045266889,0.0084046432,0.0000763,0.009161442,0.0083620024,0.0000336,0.0040343965,0.0085900078,0.0002616246,0.0314136081
39.4733333333,nan,0.0072374424,nan,nan,0.0062236141,nan,nan,0.0072691443,nan,nan,0.0072943747,nan,nan,0.0072674513,nan,nan,0.0074304401,nan,nan
39.805,nan,0.0064181965,nan,nan,0.0056106271,nan,nan,0.0064419035,nan,nan,0.0064581044,nan,nan,0.0064417223,nan,nan,0.0065589252,nan,nan
40.1366666667,nan,0.005793187,nan,nan,0.0051383874,nan,nan,0.0058104207,nan,nan,0.0058204728,nan,nan,0.0058111761,nan,nan,0.005895473,nan,nan
40.4683333333,nan,0.0053115146,nan,nan,0.0047735958,nan,nan,0.0053235878,nan,nan,0.0053294544,nan,nan,0.0053248774,nan,nan,0.0053851002,nan,nan
40.8,0.0049326929,0.0049372385,0.00000455,0.000922417,0.0044918273,0.0004408656,0.0893762511,0.0049452767,0.0000126,0.0025543856,0.0049483289,0.0000156,0.0031625727,0.0049468152,0.0000141,0.0028584792,0.0049891504,0.0000565,0.0114541896
41.1316666667,nan,0.004644491,nan,nan,0.004274883,nan,nan,0.0046494564,nan,nan,0.0046506744,nan,nan,0.0046510395,nan,nan,0.0046799076,nan,nan
41.4633333333,nan,0.0044143402,nan,nan,0.0041090129,nan,nan,0.0044170551,nan,nan,0.0044171546,nan,nan,0.0044185354,nan,nan,0.0044371544,nan,nan
41.795,nan,0.0042327252,nan,nan,0.0039836999,nan,nan,0.0042338926,nan,nan,0.0042334072,nan,nan,0.0042351629,nan,nan,0.0042459176,nan,nan
42.1266666667,nan,0.0040890665,nan,nan,0.0038908113,nan,nan,0.004089288,nan,nan,0.0040886224,nan,nan,0.0040902701,nan,nan,0.0040949585,nan,nan
42.4583333333,0.0039727819,0.0039753128,0.00000253,0.0006368334,0.0038239979,0.000148784,0.0374508336,0.0039751038,0.00000232,0.0005839737,0.0039745697,0.00000179,0.0004505659,0.0039757401,0.00000296,0.0007450699,0.0039757401,0.00000296,0.0007450699
42.79,nan,0.0038852751,nan,nan,0.0037782618,nan,nan,0.0038850775,nan,nan,0.0038849176,nan,nan,0.0038853247,nan,nan,0.0038817096,nan,nan
43.1216666667,nan,0.0038141543,nan,nan,0.0037496416,nan,nan,0.0038143471,nan,nan,0.0038147516,nan,nan,0.0038141718,nan,nan,0.0038077905,nan,nan
43.4533333333,nan,0.0037582011,nan,nan,0.0037349805,nan,nan,0.0037591099,nan,nan,0.0037602274,nan,nan,0.003758485,nan,nan,0.0037500185,nan,nan
43.785,nan,0.0037144684,nan,nan,0.0037317533,nan,nan,0.0037163726,nan,nan,0.0037183184,nan,nan,0.0037152745,nan,nan,0.0037052768,nan,nan
44.1166666667,0.0036858137,0.0036806284,0.00000519,0.0014081016,0.0037379374,0.0000521,0.0141352777,0.0036837682,0.00000205,0.0005561866,0.0036866297,0.000000816,0.0002213894,0.0036821743,0.00000364,0.0009875703,0.0036711015,0.0000147,0.0039882645
44.4483333333,nan,0.0036548369,nan,nan,0.0037519148,nan,nan,0.0036594187,nan,nan,0.0036632594,nan,nan,0.0036573056,nan,nan,0.0036455373,nan,nan
44.78,nan,0.0036356308,nan,nan,0.0037723986,nan,nan,0.0036418326,nan,nan,0.0036466948,nan,nan,0.003639174,nan,nan,0.0036270294,nan,nan
45.1116666667,nan,0.0036218513,nan,nan,0.0037983773,nan,nan,0.0036298269,nan,nan,0.0036357339,nan,nan,0.0036265923,nan,nan,0.0036143416,nan,nan
45.4433333333,nan,0.0036125856,nan,nan,0.0038290735,nan,nan,0.0036224688,nan,nan,0.0036294265,nan,nan,0.0036186216,nan,nan,0.003606495,nan,nan
45.775,0.0036231316,0.0036071224,0.000016,0.0044160692,0.0038639143,0.0002407827,0.066457056,0.0036190312,0.0000041,0.0011316177,0.0036270289,0.0000039,0.0010764169,0.0036145269,0.0000086,0.0023736372,0.003602721,0.0000204,0.0056304883
46.1066666667,nan,0.0036049194,nan,nan,0.0039025115,nan,nan,0.0036189594,nan,nan,0.0036279709,nan,nan,0.0036137441,nan,nan,0.003602427,nan,nan
46.4383333333,nan,0.0036055787,nan,nan,0.0039446504,nan,nan,0.0036218471,nan,nan,0.0036318311,nan,nan,0.0036158549,nan,nan,0.00360517,nan,nan
46.77,nan,0.0036088305,nan,nan,0.0039902879,nan,nan,0.0036274199,nan,nan,0.0036383203,nan,nan,0.0036205708,nan,nan,0.0036106393,nan,nan
47.1016666667,nan,0.0036145225,nan,nan,0.0040395588,nan,nan,0.0036355258,nan,nan,0.0036472717,nan,nan,0.0036277221,nan,nan,0.0036186456,nan,nan
47.4333333333,0.0036500475,0.0036226169,0.0000274,0.0075067516,0.0040927944,0.0004427468,0.1212989258,0.0036461319,0.00000392,0.0010739586,0.0036586374,0.00000859,0.002353394,0.0036372548,0.0000128,0.0035068036,0.0036291158,0.0000209,0.0057259528
47.765,nan,0.0036331928,nan,nan,0.0041505541,nan,nan,0.0036593289,nan,nan,0.0036724928,nan,nan,0.0036492331,nan,nan,0.0036420961,nan,nan
48.0966666667,nan,0.0036464575,nan,nan,0.0042136771,nan,nan,0.0036753437,nan,nan,0.003689048,nan,nan,0.0036638508,nan,nan,0.0036577615,nan,nan
48.4283333333,nan,0.0036627673,nan,nan,0.0042833609,nan,nan,0.003694563,nan,nan,0.003708672,nan,nan,0.0036814523,nan,nan,0.0036764368,nan,nan
48.76,nan,0.0036826624,nan,nan,0.004361283,nan,nan,0.0037175726,nan,nan,0.0037319304,nan,nan,0.0037025687,nan,nan,0.0036986306,nan,nan
49.0916666667,0.0037455779,0.0037069223,0.0000387,0.010332184,0.0044497883,0.0007042104,0.1880111523,0.0037452193,0.000000359,9.5846357911623E-05,0.0037596466,0.0000141,0.0037644391,0.0037279743,0.0000176,0.0046988744,0.0037250896,0.0000205,0.0054731207
49.4233333333,nan,0.003736652,nan,nan,0.0045521847,nan,nan,0.0037787085,nan,nan,0.0037929981,nan,nan,0.0037587764,nan,nan,0.0037568853,nan,nan
49.755,nan,0.0037734186,nan,nan,0.0046732237,nan,nan,0.00381976,nan,nan,0.0038336698,nan,nan,0.0037965576,nan,nan,0.0037955507,nan,nan
50.0866666667,nan,0.003819472,nan,nan,0.0048199109,nan,nan,0.0038708611,nan,nan,0.003884104,nan,nan,0.0038436091,nan,nan,0.0038433029,nan,nan
50.4183333333,nan,0.003878112,nan,nan,0.0050029324,nan,nan,0.0039356951,nan,nan,0.0039479245,nan,nan,0.0039033225,nan,nan,0.003903417,nan,nan
50.75,0.0040100132,0.0039543239,0.0000557,0.0138902285,0.005239315,0.0012293018,0.3065580468,0.0040198949,0.00000988,0.0024638323,0.0040306813,0.0000207,0.0051620777,0.0039808791,0.0000291,0.0072568339,0.0039808791,0.0000291,0.0072568339
51.0816666667,nan,0.0040559349,nan,nan,0.0055577274,nan,nan,0.0041324429,nan,nan,0.0041412384,nan,nan,0.0040845268,nan,nan,0.0040835903,nan,nan
51.4133333333,nan,0.0041958463,nan,nan,0.0060099958,nan,nan,0.0042884462,nan,nan,0.0042945267,nan,nan,0.0042281036,nan,nan,0.0042247257,nan,nan
51.745,nan,0.0043966757,nan,nan,0.0066990451,nan,nan,0.0045151105,nan,nan,0.0045174789,nan,nan,0.0044364465,nan,nan,0.0044277444,nan,nan
52.0766666667,nan,0.0047013624,nan,nan,0.0078576348,nan,nan,0.0048660278,nan,nan,0.0048632497,nan,nan,0.0047582595,nan,nan,0.0047381588,nan,nan
52.4083333333,0.0054161169,0.0052005677,0.0002155492,0.0397977306,0.0101235809,0.004707464,0.8691584891,0.0054605261,0.0000444,0.0081977551,0.0054504639,0.0000343,0.0063329505,0.0053012909,0.0001148259,0.0212007876,0.005255154,0.0001609629,0.0297192411
52.74,nan,0.0061164482,nan,nan,0.0158988178,nan,nan,0.0066160319,nan,nan,0.0065956112,nan,nan,0.0063493715,nan,nan,0.0062341011,nan,nan
53.0716666667,nan,0.0081307438,nan,nan,0.0428134703,nan,nan,0.0094561809,nan,nan,0.0094238559,nan,nan,0.0088904059,nan,nan,0.0085290042,nan,nan
53.4033333333,nan,0.014320848,nan,nan,39.7195832293,nan,nan,0.0209419716,nan,nan,0.0209631936,nan,nan,0.0188149674,nan,nan,0.0167724067,nan,nan
53.735,nan,0.056784615,nan,nan,0.0275826515,nan,nan,0.4401960992,nan,nan,0.4663267307,nan,nan,0.2868321266,nan,nan,0.1252888233,nan,nan
54.0666666667,0.0299384187,0.0950040083,0.0650655896,2.1733141709,0.0070878377,0.022850581,0.763252771,0.0343245125,0.0043860938,0.1465038581,0.0336945639,0.0037561452,0.1254623776,0.0365171336,0.0065787149,0.2197415627,0.0408170302,0.0108786115,0.3633662692
54.3983333333,nan,0.0128833605,nan,nan,0.004093189,nan,nan,0.0078802063,nan,nan,0.0079175079,nan,nan,0.0079059531,nan,nan,0.0082579677,nan,nan
54.73,nan,0.005933442,nan,nan,0.0032865311,nan,nan,0.0046150816,nan,nan,0.0046772366,nan,nan,0.0046089188,nan,nan,0.0046679751,nan,nan
55.0616666667,nan,0.0042445201,nan,nan,0.0030186926,nan,nan,0.0036966498,nan,nan,0.0037558799,nan,nan,0.0036990245,nan,nan,0.003708646,nan,nan
55.3933333333,nan,0.0036270438,nan,nan,0.0029283773,nan,nan,0.0033425941,nan,nan,0.0033964791,nan,nan,0.0033505976,nan,nan,0.0033495534,nan,nan
55.725,0.0031913459,0.0033488491,0.0001575032,0.0493532287,0.0029061498,0.000285196,0.0893654459,0.003181865,0.00000948,0.0029705335,0.0032307118,0.0000394,0.0123458884,0.0031923444,0.000000999,0.0003130341,0.0031896722,0.00000167,0.0005232902
56.0566666667,nan,0.0032069673,nan,nan,0.0029120995,nan,nan,0.0031019614,nan,nan,0.0031463235,nan,nan,0.0031130424,nan,nan,0.003111181,nan,nan
56.3883333333,nan,0.0031288206,nan,nan,0.0029299187,nan,nan,0.0030605859,nan,nan,0.0031009109,nan,nan,0.0030711825,nan,nan,0.0030707253,nan,nan
56.72,nan,0.0030838982,nan,nan,0.0029525011,nan,nan,0.0030394708,nan,nan,0.003076074,nan,nan,0.0030489253,nan,nan,0.0030498744,nan,nan
57.0516666667,nan,0.0030578803,nan,nan,0.0029766976,nan,nan,0.0030299544,nan,nan,0.003063046,nan,nan,0.0030378441,nan,nan,0.0030399926,nan,nan
57.3833333333,0.003039062,0.0030435154,0.00000445,0.0014642676,0.0030011899,0.0000379,0.0124709531,0.0030276728,0.0000114,0.0037511574,0.0030573889,0.0000183,0.0060215948,0.0030337104,0.00000535,0.0017604116,0.0030367632,0.0000023,0.0007568125
57.715,nan,0.0030369492,nan,nan,0.0030255582,nan,nan,0.0030303589,nan,nan,0.0030567889,nan,nan,0.0030343431,nan,nan,0.0030379467,nan,nan
58.0466666667,nan,0.0030360928,nan,nan,0.0030498473,nan,nan,0.0030368426,nan,nan,0.0030600553,nan,nan,0.0030386376,nan,nan,0.0030423691,nan,nan
58.3783333333,nan,0.0030398403,nan,nan,0.0030743582,nan,nan,0.0030465641,nan,nan,0.0030666333,nan,nan,0.0030460969,nan,nan,0.0030494227,nan,nan
58.71,nan,0.0030476715,nan,nan,0.003099547,nan,nan,0.0030593236,nan,nan,0.0030763554,nan,nan,0.0030565944,nan,nan,0.0030587902,nan,nan
59.0416666667,0.0030794179,0.0030594428,0.00002,0.0064947339,0.003125978,0.0000466,0.01513273,0.0030751489,0.00000427,0.0013866257,0.0030893121,0.00000989,0.0032116459,0.0030702496,0.00000917,0.0029778355,0.0030702496,0.00000917,0.0029778355
59.3733333333,nan,0.0030752748,nan,nan,0.0031543066,nan,nan,0.0030942287,nan,nan,0.0031057839,nan,nan,0.0030873658,nan,nan,0.0030834571,nan,nan
59.705,nan,0.0030954947,nan,nan,0.003185279,nan,nan,0.003116887,nan,nan,0.0031262096,nan,nan,0.0031084008,nan,nan,0.0030975441,nan,nan
60.0366666667,nan,0.0031206108,nan,nan,0.0032197434,nan,nan,0.0031435895,nan,nan,0.0031511764,nan,nan,0.0031339589,nan,nan,0.0031100835,nan,nan
60.3683333333,nan,0.0031513078,nan,nan,0.0032586709,nan,nan,0.0031749774,nan,nan,0.0031814254,nan,nan,0.0031647988,nan,nan,0.0031139441,nan,nan
60.7,0.0032156752,0.0031884594,0.0000272,0.0084585657,0.0033031848,0.0000875,0.0272104596,0.0032119216,0.00000375,0.0011661626,0.0032178699,0.00000219,0.0006810389,0.0032018523,0.0000138,0.0042914782,0.0030891406,0.0001265346,0.0393493064
61.0316666667,nan,0.0032331545,nan,nan,0.0033546004,nan,nan,0.0032555834,nan,nan,0.0032616252,nan,nan,0.0032462571,nan,nan,0.003053497,nan,nan
61.3633333333,nan,0.0032867382,nan,nan,0.0034144771,nan,nan,0.0033074695,nan,nan,0.0033140525,nan,nan,0.0032994007,nan,nan,0.0032285794,nan,nan
61.695,nan,0.0033508709,nan,nan,0.0034846864,nan,nan,0.003369475,nan,nan,0.0033768182,nan,nan,0.0033629835,nan,nan,0.0033750323,nan,nan
62.0266666667,nan,0.0034276084,nan,nan,0.0035675021,nan,nan,0.0034439251,nan,nan,0.0034519752,nan,nan,0.0034391011,nan,nan,0.0034744852,nan,nan
62.3583333333,0.003550153,0.0035195124,0.0000306,0.0086193469,0.0036657204,0.0001155674,0.0325527953,0.0035336422,0.0000165,0.0046476871,0.0035420714,0.00000808,0.0022759583,0.0035303576,0.0000198,0.0055772245,0.0035737128,0.0000236,0.0066476009
62.69,nan,0.0036297995,nan,nan,0.0037828224,nan,nan,0.0036420672,nan,nan,0.0036502988,nan,nan,0.0036400186,nan,nan,0.0036870762,nan,nan
63.0216666667,nan,0.0037625484,nan,nan,0.0039231963,nan,nan,0.0037734581,nan,nan,0.0037806958,nan,nan,0.0037722214,nan,nan,0.0038216488,nan,nan
63.3533333333,nan,0.0039229865,nan,nan,0.0040924456,nan,nan,0.0039331885,nan,nan,0.0039384311,nan,nan,0.0039322676,nan,nan,0.0039836616,nan,nan
63.685,nan,0.0041178963,nan,nan,0.0042978258,nan,nan,0.004128176,nan,nan,0.0041302019,nan,nan,0.0041270373,nan,nan,0.0041803277,nan,nan
64.0166666667,0.0043940957,0.0043561989,0.0000379,0.0086252104,0.0045488707,0.0001547749,0.0352233894,0.0043674939,0.0000266,0.0060535777,0.0043648067,0.0000293,0.0066680386,0.0043655834,0.0000285,0.0064859761,0.0044208207,0.0000267,0.0060763355
64.3483333333,nan,0.0046498082,nan,nan,0.0048583125,nan,nan,0.0046632592,nan,nan,0.0046539833,nan,nan,0.0046600038,nan,nan,0.0047172653,nan,nan
64.68,nan,0.0050149102,nan,nan,0.0052434604,nan,nan,0.0050319521,nan,nan,0.0050136607,nan,nan,0.0050267481,nan,nan,0.0050860767,nan,nan
65.0116666667,nan,0.0054739242,nan,nan,0.0057283206,nan,nan,0.0054964349,nan,nan,0.0054658767,nan,nan,0.0054886229,nan,nan,0.0055499638,nan,nan
65.3433333333,nan,0.0060585934,nan,nan,0.0063469464,nan,nan,0.0060891312,nan,nan,0.0060417957,nan,nan,0.006077958,nan,nan,0.0061410642,nan,nan
65.675,0.0068850409,0.0068150133,0.00007,0.0101669693,0.0071489067,0.0002638658,0.0383245063,0.006857204,0.0000278,0.0040377392,0.0067866091,0.0000984,0.014291854,0.006841764,0.0000433,0.0062889967,0.0069060353,0.000021,0.0030500908
66.0066666667,nan,0.0078121128,nan,nan,0.0082085478,nan,nan,0.0078713014,nan,nan,0.0077677854,nan,nan,0.0078504492,nan,nan,0.0079146372,nan,nan
66.3383333333,nan,0.0091565798,nan,nan,0.0096413676,nan,nan,0.0092409801,nan,nan,0.0090895552,nan,nan,0.0092131927,nan,nan,0.0092748327,nan,nan
66.67,nan,0.0110204798,nan,nan,0.0116344857,nan,nan,0.0111433144,nan,nan,0.0109196422,nan,nan,0.0111064638,nan,nan,0.0111607273,nan,nan
67.0016666667,nan,0.0136955368,nan,nan,0.0145069367,nan,nan,0.0138792901,nan,nan,0.0135416245,nan,nan,0.0138302468,nan,nan,0.0138674771,nan,nan
67.3333333333,0.0180031234,0.0177080183,0.0002951052,0.0163918882,0.0188383512,0.0008352278,0.046393493,0.0179935941,0.00000953,0.0005293526,0.0174653017,0.0005378218,0.0298738045,0.0179274891,0.0000756,0.0041992713,0.0179274891,0.0000756,0.0041992713
67.665,nan,0.0240856553,nan,nan,0.0257711325,nan,nan,0.0245542212,nan,nan,0.0236817701,nan,nan,0.0244629598,nan,nan,0.0243803745,nan,nan
67.9966666667,nan,0.0350580272,nan,nan,0.0378145497,nan,nan,0.0358906503,nan,nan,0.0343280543,nan,nan,0.0357596162,nan,nan,0.0354812076,nan,nan
68.3283333333,nan,0.0562272829,nan,nan,0.0613858826,nan,nan,0.0579014571,nan,nan,0.054726799,nan,nan,0.0577012419,nan,nan,0.0568953263,nan,nan
68.66,nan,0.105166087,nan,nan,0.117174825,nan,nan,0.109316467,nan,nan,0.101343456,nan,nan,0.1089786318,nan,nan,0.1063897576,nan,nan
68.9916666667,0.2786082176,0.2627851459,0.0158230717,0.05679327,0.3053073615,0.0266991439,0.0958304249,0.2783967287,0.0002114889,0.0007590907,0.2480283101,0.0305799075,0.1097595317,0.2777347859,0.0008734317,0.0031349818,0.2657392343,0.0128689833,0.0461902502
69.3233333333,nan,1.456267236,nan,nan,1.9298141283,nan,nan,1.6525220343,nan,nan,1.2768726839,nan,nan,1.6523146286,nan,nan,1.4709243487,nan,nan
69.655,nan,13.3141919544,nan,nan,5.5048565509,nan,nan,9.8453025358,nan,nan,20.7073952339,nan,nan,9.7321163631,nan,nan,13.4884773111,nan,nan
69.9866666667,nan,0.5498540747,nan,nan,0.4729206041,nan,nan,0.5197620958,nan,nan,0.5958898581,nan,nan,0.5172392803,nan,nan,0.5564600408,nan,nan
70.3183333333,nan,0.1751432833,nan,nan,0.1635720773,nan,nan,0.1705902776,nan,nan,0.1829230695,nan,nan,0.1699548706,nan,nan,0.1771530989,nan,nan
70.65,0.0850661014,0.086925576,0.0018594746,0.0218591723,0.0837355467,0.0013305547,0.0156414207,0.0856761403,0.0006100389,0.007171351,0.0895171783,0.0044510769,0.052324919,0.0854116118,0.0003455104,0.00406167,0.0878887908,0.0028226894,0.0331823058
70.9816666667,nan,0.0527968218,nan,nan,0.0516815894,nan,nan,0.0523722912,nan,nan,0.0539683647,nan,nan,0.0522358365,nan,nan,0.0533626641,nan,nan
71.3133333333,nan,0.0360292442,nan,nan,0.035610617,nan,nan,0.035882797,nan,nan,0.0366601387,nan,nan,0.0358038134,nan,nan,0.0364023484,nan,nan
71.645,nan,0.0265291032,nan,nan,0.0263874228,nan,nan,0.0264929154,nan,nan,0.026909831,nan,nan,0.0264439267,nan,nan,0.0267940315,nan,nan
71.9766666667,nan,0.0206088309,nan,nan,0.0205883937,nan,nan,0.0206202918,nan,nan,0.0208577574,nan,nan,0.020588553,nan,nan,0.0208068185,nan,nan
72.3083333333,0.0166034032,0.0166586646,0.0000553,0.0033306425,0.0166937284,0.0000903,0.0054386441,0.0166912722,0.0000879,0.0052940954,0.0168313783,0.0002279752,0.0137306282,0.0166701325,0.0000667,0.0040172487,0.0168122163,0.0002088132,0.0125765287
72.64,nan,0.0138837676,nan,nan,0.0139440172,nan,nan,0.0139253184,nan,nan,0.014009205,nan,nan,0.0139110024,nan,nan,0.0140062157,nan,nan
72.9716666667,nan,0.0118544084,nan,nan,0.011925004,nan,nan,0.0118989692,nan,nan,0.0119488594,nan,nan,0.0118891941,nan,nan,0.0119541616,nan,nan
73.3033333333,nan,0.0103214539,nan,nan,0.0103948569,nan,nan,0.0103660546,nan,nan,0.0103946729,nan,nan,0.0103593721,nan,nan,0.0104040855,nan,nan
73.635,nan,0.0091322358,nan,nan,0.0092045571,nan,nan,0.0091753862,nan,nan,0.0091903635,nan,nan,0.009170842,nan,nan,0.0092015915,nan,nan
73.9666666667,0.0081937006,0.0081888764,0.00000482,0.0005882568,0.0082581326,0.0000644,0.0078596965,0.0082298558,0.0000362,0.0044180282,0.0082359424,0.0000422,0.005150298,0.0082268022,0.0000331,0.0040396887,0.0082477008,0.000054,0.0065904288
74.2983333333,nan,0.0074262264,nan,nan,0.0074914603,nan,nan,0.0074647246,nan,nan,0.0074649694,nan,nan,0.0074627115,nan,nan,0.0074765349,nan,nan
74.63,nan,0.0067995253,nan,nan,0.0068603437,nan,nan,0.0068354539,nan,nan,0.0068318633,nan,nan,0.0068341634,nan,nan,0.006842835,nan,nan
74.9616666667,nan,0.0062771758,nan,nan,0.0063334982,nan,nan,0.0063105664,nan,nan,0.0063044878,nan,nan,0.0063097704,nan,nan,0.0063146534,nan,nan
75.2933333333,nan,0.0058363436,nan,nan,0.0058882611,nan,nan,0.0058672904,nan,nan,0.0058596439,nan,nan,0.0058668242,nan,nan,0.0058689037,nan,nan
75.625,0.0054689123,0.0054601849,0.00000873,0.0015962955,0.0055078807,0.000039,0.007131217,0.005488813,0.0000199,0.0036387492,0.0054802353,0.0000113,0.0020662244,0.005488557,0.0000196,0.0035838937,0.005488557,0.0000196,0.0035838937
75.9566666667,nan,0.0051360488,nan,nan,0.0051797518,nan,nan,0.0051624959,nan,nan,0.0051534317,nan,nan,0.0051623635,nan,nan,0.0051608238,nan,nan
76.2883333333,nan,0.0048542797,nan,nan,0.0048942377,nan,nan,0.0048786859,nan,nan,0.0048694477,nan,nan,0.0048786145,nan,nan,0.004875943,nan,nan
76.62,nan,0.0046074017,nan,nan,0.0046438661,nan,nan,0.0046299038,nan,nan,0.0046207122,nan,nan,0.004629849,nan,nan,0.0046263573,nan,nan
76.9516666667,nan,0.0043895519,nan,nan,0.0044227688,nan,nan,0.0044102805,nan,nan,0.0044012905,nan,nan,0.0044102114,nan,nan,0.0044061399,nan,nan
77.2833333333,0.0042031245,0.0041960784,0.00000705,0.0016773236,0.0042262839,0.0000232,0.0055197033,0.0042151563,0.000012,0.0028550189,0.0042064764,0.00000335,0.0007970261,0.0042150523,0.0000119,0.0028312271,0.0042105884,0.00000746,0.0017748701
77.615,nan,0.0040232512,nan,nan,0.004050669,nan,nan,0.004040793,nan,nan,0.0040324979,nan,nan,0.0040406414,nan,nan,0.0040359323,nan,nan
77.9466666667,nan,0.0038680507,nan,nan,0.0038928912,nan,nan,0.0038841629,nan,nan,0.0038763027,nan,nan,0.003883957,nan,nan,0.0038791192,nan,nan
78.2783333333,nan,0.0037280111,nan,nan,0.0037504713,nan,nan,0.0037427922,nan,nan,0.0037353991,nan,nan,0.0037425298,nan,nan,0.0037376564,nan,nan
78.61,nan,0.0036011027,nan,nan,0.0036213662,nan,nan,0.0036146439,nan,nan,0.0036077366,nan,nan,0.0036143263,nan,nan,0.003609492,nan,nan
78.9416666667,0.0034907404,0.0034856423,0.0000051,0.0014610081,0.0035038805,0.0000131,0.0037527856,0.0034980281,0.00000729,0.0020883822,0.0034916153,0.000000875,0.0002506632,0.0034976592,0.00000692,0.0019823875,0.0034929245,0.00000218,0.0006245094
79.2733333333,nan,0.0033802253,nan,nan,0.0033965975,nan,nan,0.0033915336,nan,nan,0.0033856168,nan,nan,0.0033911193,nan,nan,0.0033865336,nan,nan
79.605,nan,0.003283672,nan,nan,0.0032983266,nan,nan,0.0032939749,nan,nan,0.0032885501,nan,nan,0.0032935225,nan,nan,0.0032891265,nan,nan
79.9366666667,nan,0.003194986,nan,nan,0.0032080613,nan,nan,0.0032043507,nan,nan,0.0031994094,nan,nan,0.0032038683,nan,nan,0.0031996958,nan,nan
80.2683333333,nan,0.0031133222,nan,nan,0.0031249467,nan,nan,0.0031218108,nan,nan,0.0031173414,nan,nan,0.0031213072,nan,nan,0.0031173867,nan,nan
80.6,0.003041848,0.0030379598,0.00000389,0.0012788279,0.0030482534,0.00000641,0.0021072716,0.0030456303,0.00000378,0.0012426656,0.0030416186,0.000000229,7.52831819812487E-05,0.0030451145,0.00000327,0.0010750044,0.0030414702,0.000000378,0.0001242666
80.9316666667,nan,0.0029682823,nan,nan,0.0029773567,nan,nan,0.0029751885,nan,nan,0.0029716186,nan,nan,0.0029746698,nan,nan,0.0029713226,nan,nan
81.2633333333,nan,0.00290376,nan,nan,0.0029117196,nan,nan,0.0029099524,nan,nan,0.0029068067,nan,nan,0.0029094399,nan,nan,0.0029064081,nan,nan
81.595,nan,0.0028439373,nan,nan,0.0028508792,nan,nan,0.0028494628,nan,nan,0.0028467225,nan,nan,0.0028489653,nan,nan,0.0028462653,nan,nan
81.9266666667,nan,0.0027884207,nan,nan,0.0027944357,nan,nan,0.0027933236,nan,nan,0.0027909687,nan,nan,0.0027928494,nan,nan,0.0027904961,nan,nan
82.2583333333,0.0027399096,0.0027368705,0.00000304,0.0011095257,0.0027420435,0.00000213,0.0007773979,0.0027411921,0.00000128,0.0004671687,0.0027392018,0.000000708,0.0002584027,0.0027407492,0.00000084,0.0003065795,0.0027387565,0.00000115,0.0004197219
82.59,nan,0.0026889931,nan,nan,0.0026934034,nan,nan,0.0026927724,nan,nan,0.0026911248,nan,nan,0.0026923681,nan,nan,0.002690749,nan,nan
82.9216666667,nan,0.0026445348,nan,nan,0.0026482566,nan,nan,0.0026478087,nan,nan,0.0026464811,nan,nan,0.0026474494,nan,nan,0.0026462166,nan,nan
83.2533333333,nan,0.0026032773,nan,nan,0.0026063799,nan,nan,0.0026060803,nan,nan,0.0026050491,nan,nan,0.002605772,nan,nan,0.0026049378,nan,nan
83.585,nan,0.002565033,nan,nan,0.0025675814,nan,nan,0.0025673981,nan,nan,0.0025666384,nan,nan,0.0025671456,nan,nan,0.0025667224,nan,nan
83.9166666667,0.0025323483,0.002529642,0.00000271,0.0010701529,0.0025316972,0.000000651,0.0002570736,0.0025316003,0.000000748,0.000295378,0.0025310865,0.00000126,0.0004975619,0.0025314078,0.00000094,0.000371197,0.0025314078,0.00000094,0.000371197
84.2483333333,nan,0.0024969696,nan,nan,0.0024985885,nan,nan,0.0024985506,nan,nan,0.0024982556,nan,nan,0.0024984213,nan,nan,0.0024988569,nan,nan
84.58,nan,0.0024669036,nan,nan,0.0024681398,nan,nan,0.0024681355,nan,nan,0.0024680308,nan,nan,0.0024680717,nan,nan,0.0024689551,nan,nan
84.9116666667,nan,0.0024393534,nan,nan,0.0024402571,nan,nan,0.0024402628,nan,nan,0.0024403181,nan,nan,0.0024402657,nan,nan,0.0024416093,nan,nan
85.2433333333,nan,0.0024142481,nan,nan,0.0024148666,nan,nan,0.0024148605,nan,nan,0.0024150436,nan,nan,0.0024149305,nan,nan,0.0024167456,nan,nan
85.575,0.0023944742,0.0023915362,0.00000294,0.0012278269,0.0023919139,0.00000256,0.0010691282,0.0023918756,0.0000026,0.0010858334,0.002392152,0.00000232,0.0009688975,0.0023920121,0.00000246,0.0010273654,0.002394309,0.000000165,6.89086551287627E-05
85.9066666667,nan,0.0023711849,nan,nan,0.0023713637,nan,nan,0.0023712743,nan,nan,0.0023716067,nan,nan,0.0023714757,nan,nan,0.0023742618,nan,nan
86.2383333333,nan,0.0023531803,nan,nan,0.0023531999,nan,nan,0.0023530415,nan,nan,0.0023533893,nan,nan,0.0023533054,nan,nan,0.0023565831,nan,nan
86.57,nan,0.0023375279,nan,nan,0.0023374258,nan,nan,0.0023371811,nan,nan,0.0023374997,nan,nan,0.0023375043,nan,nan,0.0023412668,nan,nan
86.9016666667,nan,0.0023242531,nan,nan,0.0023240651,nan,nan,0.0023237172,nan,nan,0.0023239575,nan,nan,0.002324096,nan,nan,0.0023283199,nan,nan
87.2333333333,0.0023170795,0.0023134031,0.00000368,0.0015882062,0.0023131631,0.00000392,0.0016917848,0.0023126952,0.00000438,0.0018903106,0.0023128021,0.00000428,0.0018471528,0.0023131254,0.00000395,0.0017047322,0.0023177583,0.000000679,0.0002930413
87.565,nan,0.0023050481,nan,nan,0.0023047889,nan,nan,0.0023041836,nan,nan,0.002304095,nan,nan,0.0023046607,nan,nan,0.002309599,nan,nan
87.8966666667,nan,0.0022992846,nan,nan,0.0022990378,nan,nan,0.0022982763,nan,nan,0.0022979211,nan,nan,0.0022987962,nan,nan,0.0023038493,nan,nan
88.2283333333,nan,0.0022962382,nan,nan,0.0022960343,nan,nan,0.0022950959,nan,nan,0.0022943918,nan,nan,0.0022956553,nan,nan,0.0023004932,nan,nan
88.56,nan,0.0022960679,nan,nan,0.0022959373,nan,nan,0.002294798,nan,nan,0.0022936479,nan,nan,0.0022953947,nan,nan,0.0022994977,nan,nan
88.8916666667,0.0023038647,0.0022989719,0.00000489,0.0021225205,0.0022989445,0.00000492,0.0021355421,0.0022975761,0.00000629,0.002730195,0.0022958634,0.000008,0.0034724261,0.0022982103,0.00000565,0.0024524009,0.0023008989,0.00000297,0.0012891382
89.2233333333,nan,0.0023051944,nan,nan,0.0023053002,nan,nan,0.0023036687,nan,nan,0.0023012495,nan,nan,0.0023043436,nan,nan,0.0023050364,nan,nan
89.555,nan,0.002315034,nan,nan,0.0023153038,nan,nan,0.0023133674,nan,nan,0.0023100598,nan,nan,0.0023140905,nan,nan,0.0023127704,nan,nan
89.8866666667,nan,0.0023288556,nan,nan,0.002329321,nan,nan,0.0023270286,nan,nan,0.0023225942,nan,nan,0.0023278129,nan,nan,0.0023251937,nan,nan
90.2183333333,nan,0.0023471042,nan,nan,0.0023477986,nan,nan,0.0023450875,nan,nan,0.002339201,nan,nan,0.0023459524,nan,nan,0.0023430119,nan,nan
90.55,0.0023768849,0.0023703235,0.00000656,0.0027599149,0.0023712828,0.0000056,0.0023560249,0.0023680767,0.00000881,0.003706532,0.0023602731,0.0000166,0.006983931,0.002369049,0.00000784,0.0032984349,0.0023664974,0.0000104,0.0043754748
90.8816666667,nan,0.0023991802,nan,nan,0.0024004434,nan,nan,0.002396651,nan,nan,0.0023862263,nan,nan,0.002397765,nan,nan,0.0023959173,nan,nan
91.2133333333,nan,0.0024344947,nan,nan,0.0024361053,nan,nan,0.0024316197,nan,nan,0.0024174311,nan,nan,0.0024329159,nan,nan,0.002431805,nan,nan
91.545,nan,0.0024772829,nan,nan,0.0024792901,nan,nan,0.0024739891,nan,nan,0.0024540043,nan,nan,0.0024755118,nan,nan,0.0024750112,nan,nan
91.8766666667,nan,0.0025288112,nan,nan,0.002531272,nan,nan,0.0025250195,nan,nan,0.0024951246,nan,nan,0.0025268118,nan,nan,0.0025267042,nan,nan
92.2083333333,0.0025995395,0.0025906708,0.00000887,0.0034121428,0.0025936518,0.00000589,0.0022657859,0.0025863016,0.0000132,0.0050778224,0.0025362952,0.0000632,0.0243119981,0.0025883986,0.0000111,0.004269987,0.0025883986,0.0000111,0.004269987
92.54,nan,0.0026648791,nan,nan,0.0026684604,nan,nan,0.0026598592,nan,nan,0.0025544459,nan,nan,0.0026622791,nan,nan,0.002662028,nan,nan
92.8716666667,nan,0.0027540212,nan,nan,0.0027583001,nan,nan,0.0027482906,nan,nan,0.0025845318,nan,nan,0.002751025,nan,nan,0.0027500662,nan,nan
93.2033333333,nan,0.0028614477,nan,nan,0.0028665446,nan,nan,0.0028549663,nan,nan,0.0029143527,nan,nan,0.0028579698,nan,nan,0.0028557069,nan,nan
93.535,nan,0.0029915594,nan,nan,0.002997626,nan,nan,0.0029843112,nan,nan,0.0030320859,nan,nan,0.0029874923,nan,nan,0.0029831234,nan,nan
93.8666666667,0.0031621204,0.0031502227,0.0000119,0.0037632975,0.0031574536,0.00000467,0.0014768571,0.0031422184,0.0000199,0.0062932455,0.0031782144,0.0000161,0.0050915202,0.0031454293,0.0000167,0.0052812663,0.0031378487,0.0000243,0.0076847168
94.1983333333,nan,0.0033453894,nan,nan,0.0033540389,nan,nan,0.0033366673,nan,nan,0.0033640224,nan,nan,0.003339693,nan,nan,0.0033273385,nan,nan
94.53,nan,0.0035880455,nan,nan,0.0035984529,nan,nan,0.0035786721,nan,nan,0.0035984671,nan,nan,0.0035812142,nan,nan,0.0035618245,nan,nan
94.8616666667,nan,0.0038937021,nan,nan,0.0039063307,nan,nan,0.0038837755,nan,nan,0.0038956541,nan,nan,0.0038854261,nan,nan,0.0038556438,nan,nan
95.1933333333,nan,0.0042848145,nan,nan,0.0043003128,nan,nan,0.0042744731,nan,nan,0.0042768187,nan,nan,0.0042746695,nan,nan,0.0042293684,nan,nan
95.525,0.0048114521,0.004794851,0.0000166,0.0034501019,0.0048141549,0.0000027,0.0005611612,0.004784294,0.0000272,0.005653179,0.0047739713,0.0000375,0.0077939049,0.00478224,0.0000292,0.006068854,0.004713337,0.0000981,0.0203888553
95.8566666667,nan,0.0054754328,nan,nan,0.0054999402,nan,nan,0.0054649615,nan,nan,0.0054365703,nan,nan,0.0054594875,nan,nan,0.0053537449,nan,nan
96.1883333333,nan,0.0064095028,nan,nan,0.0064413914,nan,nan,0.0063996036,nan,nan,0.0063439149,nan,nan,0.0063889082,nan,nan,0.0062236378,nan,nan
96.52,nan,0.0077371196,nan,nan,0.0077799608,nan,nan,0.0077286355,nan,nan,0.0076293482,nan,nan,0.0077097821,nan,nan,0.0074438662,nan,nan
96.8516666667,nan,0.0097098375,nan,nan,0.0097698779,nan,nan,0.0097043458,nan,nan,0.009530951,nan,nan,0.0096722067,nan,nan,0.0092257227,nan,nan
97.1833333333,0.012848097,0.0128164906,0.0000316,0.0024595082,0.0129056126,0.0000575,0.004475371,0.0128172156,0.0000309,0.0024050254,0.0125077382,0.0003403588,0.026490987,0.0127620319,0.0000861,0.0067013816,0.0119649557,0.0008831412,0.0687371228
97.515,nan,0.0181114869,nan,nan,0.0182550022,nan,nan,0.0181258073,nan,nan,0.0175392303,nan,nan,0.0180267605,nan,nan,0.0164710785,nan,nan
97.8466666667,nan,0.028225398,nan,nan,0.0284866984,nan,nan,0.0282731023,nan,nan,0.0270318722,nan,nan,0.0280780032,nan,nan,0.0246046822,nan,nan
98.1783333333,nan,0.0513297542,nan,nan,0.051913051,nan,nan,0.0514788039,nan,nan,0.048282571,nan,nan,0.0510196564,nan,nan,0.041386998,nan,nan
98.51,nan,0.1244488559,nan,nan,0.1263895484,nan,nan,0.1250649646,nan,nan,0.1128980272,nan,nan,0.1234936206,nan,nan,0.0838896418,nan,nan
98.8416666667,0.6582143314,0.6538638252,0.0043505063,0.0066095587,0.6737512501,0.0155369187,0.0236046497,0.6611420688,0.0029277374,0.004448,0.5252618794,0.132952452,0.2019896038,0.6450605332,0.0131537982,0.0199840654,0.2320203016,0.4261940298,0.6475003801
99.1733333333,nan,7.8392477766,nan,nan,7.2215798367,nan,nan,7.5837431952,nan,nan,20.1289381289,nan,nan,8.1086900128,nan,nan,0.5161077538,nan,nan
99.505,nan,0.2700990697,nan,nan,0.2670482221,nan,nan,0.2688188682,nan,nan,0.312370458,nan,nan,0.2711702528,nan,nan,0.144095245,nan,nan
99.8366666667,nan,0.0843306035,nan,nan,0.0839827859,nan,nan,0.0841936368,nan,nan,0.0909864994,nan,nan,0.0844300598,nan,nan,0.0729782376,nan,nan
100.1683333333,nan,0.041688074,nan,nan,0.0416295914,nan,nan,0.0416741106,nan,nan,0.0438044398,nan,nan,0.0417007814,nan,nan,0.0403537828,nan,nan
100.5,0.0253162245,0.025413993,0.0000978,0.0038631353,0.025413993,0.0000978,0.0038631353,0.0254236911,0.0001074666,0.0042449685,0.0263289468,0.0010127223,0.040002895,0.025413993,0.0000978,0.0038631353,0.025413993,0.0000978,0.0038631353
100.8316666667,nan,0.0175003487,nan,nan,0.0175148276,nan,nan,0.017514776,nan,nan,0.0179701346,nan,nan,0.0174993582,nan,nan,0.0176842587,nan,nan
101.1633333333,nan,0.0130576517,nan,nan,0.0130752668,nan,nan,0.0130720804,nan,nan,0.0133267086,nan,nan,0.0130578352,nan,nan,0.0132333532,nan,nan
101.495,nan,0.010313912,nan,nan,0.0103313247,nan,nan,0.0103270894,nan,nan,0.0104799897,nan,nan,0.0103154946,nan,nan,0.0104531065,nan,nan
101.8266666667,nan,0.0085002923,nan,nan,0.0085165308,nan,nan,0.0085119711,nan,nan,0.0086084862,nan,nan,0.0085030835,nan,nan,0.0086057715,nan,nan
102.1583333333,0.0072163562,0.0072390652,0.0000227,0.0031456319,0.0072539301,0.0000376,0.0052103858,0.0072493068,0.000033,0.004572945,0.0073124347,0.0000961,0.0133169701,0.0072428143,0.0000265,0.0036722134,0.0073182614,0.0001019052,0.0141214231
102.49,nan,0.0063268884,nan,nan,0.0063404379,nan,nan,0.0063358414,nan,nan,0.0063781784,nan,nan,0.0063313671,nan,nan,0.006386465,nan,nan
102.8216666667,nan,0.005646327,nan,nan,0.0056586961,nan,nan,0.0056541525,nan,nan,0.0056830235,nan,nan,0.0056513424,nan,nan,0.0056913895,nan,nan
103.1533333333,nan,0.0051256673,nan,nan,0.0051370027,nan,nan,0.0051325147,nan,nan,0.0051523875,nan,nan,0.0051310573,nan,nan,0.0051599631,nan,nan
103.485,nan,0.0047190812,nan,nan,0.0047295184,nan,nan,0.0047250814,nan,nan,0.0047387893,nan,nan,0.004724706,nan,nan,0.004745335,nan,nan
103.8166666667,0.0043850224,0.0043961562,0.0000111,0.002531344,0.0044058131,0.0000208,0.0047434193,0.0044014213,0.0000164,0.0037400037,0.00441082,0.0000258,0.0058836643,0.0044018915,0.0000169,0.0038540282,0.0044163552,0.0000313,0.0071379339
104.1483333333,nan,0.004136057,nan,nan,0.0041450331,nan,nan,0.0041406824,nan,nan,0.0041470204,nan,nan,0.0041417881,nan,nan,0.0041516622,nan,nan
104.48,nan,0.0039241152,nan,nan,0.0039324938,nan,nan,0.0039281819,nan,nan,0.0039323185,nan,nan,0.0039297337,nan,nan,0.0039362112,nan,nan
104.8116666667,nan,0.0037497575,nan,nan,0.0037576076,nan,nan,0.0037533345,nan,nan,0.0037558726,nan,nan,0.0037551595,nan,nan,0.0037591576,nan,nan
105.1433333333,nan,0.0036052039,nan,nan,0.0036125825,nan,nan,0.00360835,nan,nan,0.0036097197,nan,nan,0.0036102905,nan,nan,0.0036125236,nan,nan
105.475,0.0034785813,0.0034846243,0.00000604,0.00173634,0.0034915786,0.000013,0.0037371557,0.0034873901,0.00000881,0.0025326417,0.0034879026,0.00000932,0.0026792532,0.0034893051,0.0000107,0.0030759666,0.0034903339,0.0000118,0.0033921875
105.8066666667,nan,0.0033835792,nan,nan,0.0033901481,nan,nan,0.0033860082,nan,nan,0.0033858914,nan,nan,0.0033877769,nan,nan,0.0033880406,nan,nan
106.1383333333,nan,0.0032986384,nan,nan,0.0033048543,nan,nan,0.0033007685,nan,nan,0.0033001911,nan,nan,0.0033022961,nan,nan,0.0033021323,nan,nan
106.47,nan,0.0032271176,nan,nan,0.0032330068,nan,nan,0.0032289815,nan,nan,0.0032280693,nan,nan,0.0032302054,nan,nan,0.0032298626,nan,nan
106.8016666667,nan,0.0031668906,nan,nan,0.0031724751,nan,nan,0.0031685173,nan,nan,0.003167365,nan,nan,0.0031694113,nan,nan,0.0031690583,nan,nan
107.1333333333,0.0031133175,0.0031162561,0.00000294,0.0009443303,0.0031215537,0.00000824,0.0026466944,0.0031176708,0.00000435,0.0013972234,0.0031163502,0.00000303,0.0009732383,0.0031182467,0.00000493,0.0015835198,0.003117981,0.00000466,0.0014967956
107.465,nan,0.0030738389,nan,nan,0.0030788643,nan,nan,0.0030750641,nan,nan,0.0030736297,nan,nan,0.0030753682,nan,nan,0.0030752273,nan,nan
107.7966666667,nan,0.0030385181,nan,nan,0.0030432831,nan,nan,0.0030395734,nan,nan,0.0030380671,nan,nan,0.0030396792,nan,nan,0.0030396533,nan,nan
108.1283333333,nan,0.003009372,nan,nan,0.0030138863,nan,nan,0.0030102751,nan,nan,0.0030087291,nan,nan,0.0030102731,nan,nan,0.00301032,nan,nan
108.46,nan,0.0029856376,nan,nan,0.0029899088,nan,nan,0.0029864044,nan,nan,0.0029848433,nan,nan,0.0029863917,nan,nan,0.00298645,nan,nan
108.7916666667,0.0029660201,0.0029666787,0.000000659,0.0002221833,0.0029707129,0.00000469,0.0015812435,0.0029673233,0.0000013,0.0004382978,0.0029657665,0.000000254,8.56366426031746E-05,0.0029673958,0.00000138,0.0004652699,0.0029673958,0.00000138,0.0004652699
109.1233333333,nan,0.0029519617,nan,nan,0.0029557634,nan,nan,0.0029524967,nan,nan,0.002950959,nan,nan,0.0029527445,nan,nan,0.0029526147,nan,nan
109.455,nan,0.002941036,nan,nan,0.0029446088,nan,nan,0.002941473,nan,nan,0.0029399662,nan,nan,0.0029419792,nan,nan,0.0029416487,nan,nan
109.7866666667,nan,0.0029335197,nan,nan,0.002936866,nan,nan,0.0029338691,nan,nan,0.0029324024,nan,nan,0.002934713,nan,nan,0.0029341099,nan,nan
110.1183333333,nan,0.0029290871,nan,nan,0.0029322086,nan,nan,0.0029293583,nan,nan,0.0029279389,nan,nan,0.0029306228,nan,nan,0.0029296678,nan,nan
110.45,0.0029284719,0.0029274594,0.00000101,0.0003448898,0.0029303572,0.00000189,0.0006453878,0.002927661,0.000000811,0.0002769362,0.0029262949,0.00000218,0.0007444155,0.0029294456,0.000000974,0.0003325967,0.0029280397,0.000000432,0.0001475172
110.7816666667,nan,0.0029283969,nan,nan,0.0029310716,nan,nan,0.0029285368,nan,nan,0.0029272287,nan,nan,0.0029309822,nan,nan,0.0029289827,nan,nan
111.1133333333,nan,0.002931693,nan,nan,0.0029341446,nan,nan,0.0029317783,nan,nan,0.0029305323,nan,nan,0.0029351183,nan,nan,0.0029322875,nan,nan
111.445,nan,0.0029371688,nan,nan,0.0029393971,nan,nan,0.0029372061,nan,nan,0.0029360254,nan,nan,0.002941897,nan,nan,0.0029377731,nan,nan
111.7766666667,nan,0.0029446691,nan,nan,0.0029466737,nan,nan,0.0029446645,nan,nan,0.0029435521,nan,nan,0.0029517798,nan,nan,0.0029452827,nan,nan
112.1083333333,0.0029561409,0.0029540589,0.00000208,0.00070362,0.0029558392,0.000000302,0.0001021602,0.002954018,0.00000212,0.0007171512,0.0029529765,0.00000316,0.0010689612,0.0029655695,0.00000943,0.0031899697,0.0029546801,0.00000146,0.0004938871
112.44,nan,0.0029652209,nan,nan,0.0029667762,nan,nan,0.0029651487,nan,nan,0.0029641804,nan,nan,0.0029243187,nan,nan,0.0029658466,nan,nan
112.7716666667,nan,0.0029780524,nan,nan,0.0029793819,nan,nan,0.0029779538,nan,nan,0.0029770608,nan,nan,0.0029670464,nan,nan,0.0029786789,nan,nan
113.1033333333,nan,0.002992464,nan,nan,0.0029935672,nan,nan,0.0029923434,nan,nan,0.0029915279,nan,nan,0.0029867402,nan,nan,0.0029930871,nan,nan
113.435,nan,0.0030083777,nan,nan,0.003009254,nan,nan,0.0030082391,nan,nan,0.0030075031,nan,nan,0.0030047445,nan,nan,0.0030089926,nan,nan
113.7666666667,0.0030293503,0.0030257255,0.00000362,0.0011949757,0.0030263746,0.00000298,0.0009837093,0.0030255728,0.00000378,0.0012477923,0.0030249182,0.00000443,0.0014623598,0.0030232238,0.00000613,0.0020235362,0.0030263273,0.00000302,0.0009969134
114.0983333333,nan,0.0030444482,nan,nan,0.0030448699,nan,nan,0.003044285,nan,nan,0.0030437136,nan,nan,0.0030426639,nan,nan,0.0030450318,nan,nan
114.43,nan,0.0030644945,nan,nan,0.003064689,nan,nan,0.0030643241,nan,nan,0.0030638379,nan,nan,0.0030632095,nan,nan,0.0030650549,nan,nan
114.7616666667,nan,0.0030858202,nan,nan,0.0030857879,nan,nan,0.0030856457,nan,nan,0.0030852464,nan,nan,0.0030849041,nan,nan,0.0030863524,nan,nan
115.0933333333,nan,0.0031083873,nan,nan,0.0031081289,nan,nan,0.0031082115,nan,nan,0.003107901,nan,nan,0.0031077549,nan,nan,0.0031088866,nan,nan
115.425,0.0031369184,0.0031321636,0.00000475,0.0015142249,0.0031316804,0.00000524,0.0016704292,0.0031319893,0.00000493,0.0015716061,0.0031317691,0.00000515,0.0016417386,0.0031317554,0.00000516,0.0016449264,0.0031326255,0.00000429,0.0013675842
115.7566666667,nan,0.003157122,nan,nan,0.0031564157,nan,nan,0.0031569517,nan,nan,0.0031568235,nan,nan,0.0031568944,nan,nan,0.0031575424,nan,nan
116.0883333333,nan,0.0031832404,nan,nan,0.0031823131,nan,nan,0.0031830765,nan,nan,0.0031830417,nan,nan,0.0031831602,nan,nan,0.0031836157,nan,nan
116.42,nan,0.0032105011,nan,nan,0.0032093555,nan,nan,0.0032103458,nan,nan,0.0032104058,nan,nan,0.003210542,nan,nan,0.0032108282,nan,nan
116.7516666667,nan,0.0032388906,nan,nan,0.0032375299,nan,nan,0.0032387459,nan,nan,0.0032389018,nan,nan,0.0032390315,nan,nan,0.0032391668,nan,nan
117.0833333333,0.0032742614,0.0032683993,0.00000586,0.0017897166,0.0032668273,0.00000743,0.002269214,0.0032682673,0.00000599,0.0018294202,0.00326852,0.00000574,0.0017530671,0.0032686227,0.00000564,0.0017225259,0.0032686227,0.00000564,0.0017225259
117.415,nan,0.0032990214,nan,nan,0.0032972428,nan,nan,0.0032989038,nan,nan,0.0032992541,nan,nan,0.0032993129,nan,nan,0.0032991907,nan,nan
117.7466666667,nan,0.0033307549,nan,nan,0.0033287748,nan,nan,0.0033306535,nan,nan,0.0033311016,nan,nan,0.0033311021,nan,nan,0.0033308694,nan,nan
118.0783333333,nan,0.0033636013,nan,nan,0.0033614255,nan,nan,0.0033635175,nan,nan,0.0033640636,nan,nan,0.0033639935,nan,nan,0.003363661,nan,nan
118.41,nan,0.0033975654,nan,nan,0.0033952008,nan,nan,0.0033975009,nan,nan,0.0033981445,nan,nan,0.0033979937,nan,nan,0.0033975712,nan,nan
118.7416666667,0.0034396591,0.0034326559,0.000007,0.0020350854,0.0034301099,0.00000955,0.0027764379,0.0034326119,0.00000705,0.0020496217,0.0034333522,0.00000631,0.0018344841,0.0034331123,0.00000655,0.0019042585,0.0034326094,0.00000705,0.0020496217
119.0733333333,nan,0.0034688849,nan,nan,0.0034661657,nan,nan,0.0034688626,nan,nan,0.0034696983,nan,nan,0.0034693625,nan,nan,0.0034687883,nan,nan
119.405,nan,0.0035062681,nan,nan,0.003503385,nan,nan,0.0035062686,nan,nan,0.0035071978,nan,nan,0.0035067609,nan,nan,0.0035061246,nan,nan
119.7366666667,nan,0.0035448251,nan,nan,0.003541788,nan,nan,0.0035448493,nan,nan,0.0035458695,nan,nan,0.0035453277,nan,nan,0.0035446385,nan,nan
120.0683333333,nan,0.0035845792,nan,nan,0.003581399,nan,nan,0.003584628,nan,nan,0.0035857359,nan,nan,0.003585087,nan,nan,0.0035843541,nan,nan
120.4,0.0036335945,0.0036255579,0.00000804,0.002212685,0.0036222467,0.0000113,0.0031098682,0.003625632,0.00000796,0.0021906682,0.0036268236,0.00000677,0.0018631688,0.0036260669,0.00000753,0.0020723281,0.0036252998,0.00000829,0.0022814874
120.7316666667,nan,0.0036677934,nan,nan,0.0036643639,nan,nan,0.0036678932,nan,nan,0.0036691635,nan,nan,0.0036682998,nan,nan,0.0036675083,nan,nan
121.0633333333,nan,0.0037113221,nan,nan,0.0037077883,nan,nan,0.003711448,nan,nan,0.0037127912,nan,nan,0.0037118228,nan,nan,0.0037110168,nan,nan
121.395,nan,0.0037561857,nan,nan,0.0037525625,nan,nan,0.0037563379,nan,nan,0.0037577471,nan,nan,0.003756678,nan,nan,0.0037558677,nan,nan
121.7266666667,nan,0.0038024316,nan,nan,0.0037987349,nan,nan,0.00380261,nan,nan,0.003804077,nan,nan,0.0038029131,nan,nan,0.0038021089,nan,nan
122.0583333333,0.0038592752,0.0038501131,0.00000916,0.0023735027,0.0038463597,0.0000129,0.0033425966,0.0038503174,0.00000896,0.0023216795,0.0038518326,0.00000744,0.0019278232,0.0038505816,0.00000869,0.0022517182,0.0038497942,0.00000948,0.0024564198
122.39,nan,0.00389929,nan,nan,0.003895498,nan,nan,0.0038995197,nan,nan,0.0039010724,nan,nan,0.0038997438,nan,nan,0.0038989841,nan,nan
122.7216666667,nan,0.0039500298,nan,nan,0.0039462183,nan,nan,0.0039502841,nan,nan,0.0039518616,nan,nan,0.0039504674,nan,nan,0.0039497464,nan,nan
123.0533333333,nan,0.0040024082,nan,nan,0.0039985973,nan,nan,0.0040026858,nan,nan,0.004004274,nan,nan,0.0040028282,nan,nan,0.004002157,nan,nan
123.385,nan,0.0040565101,nan,nan,0.0040527208,nan,nan,0.0040568095,nan,nan,0.004058392,nan,nan,0.0040569114,nan,nan,0.0040563014,nan,nan
123.7166666667,0.0041230504,0.004112431,0.0000106,0.0025709121,0.0041086854,0.0000144,0.0034925598,0.0041127501,0.0000103,0.0024981504,0.0041143084,0.00000874,0.0021197898,0.0041128127,0.0000102,0.0024738965,0.0041122751,0.0000108,0.0026194198
124.0483333333,nan,0.0041702781,nan,nan,0.0041665993,nan,nan,0.0041706144,nan,nan,0.0041721277,nan,nan,0.0041706394,nan,nan,0.0041701858,nan,nan
124.38,nan,0.0042301723,nan,nan,0.0042265843,nan,nan,0.0042305228,nan,nan,0.0042319673,nan,nan,0.0042305126,nan,nan,0.0042301546,nan,nan
124.7116666667,nan,0.0042922501,nan,nan,0.0042887775,nan,nan,0.0042926108,nan,nan,0.0042939598,nan,nan,0.0042925687,nan,nan,0.004292318,nan,nan
125.0433333333,nan,0.0043566657,nan,nan,0.0043533339,nan,nan,0.0043570321,nan,nan,0.0043582553,nan,nan,0.0043569622,nan,nan,0.0043568307,nan,nan
125.375,0.0044358873,0.0044235941,0.0000123,0.0027728387,0.004420429,0.0000155,0.0034942277,0.0044239606,0.0000119,0.0026826651,0.0044250238,0.0000109,0.0024572311,0.0044238679,0.000012,0.0027052085,0.0044238679,0.000012,0.0027052085
125.7066666667,nan,0.0044932344,nan,nan,0.0044902621,nan,nan,0.0044935942,nan,nan,0.0044944586,nan,nan,0.004493485,nan,nan,0.0044936294,nan,nan
126.0383333333,nan,0.0045658137,nan,nan,0.0045630604,nan,nan,0.0045661588,nan,nan,0.0045667806,nan,nan,0.0045660405,nan,nan,0.0045663428,nan,nan
126.37,nan,0.0046415924,nan,nan,0.0046390838,nan,nan,0.0046419132,nan,nan,0.0046422424,nan,nan,0.0046417945,nan,nan,0.0046422695,nan,nan
126.7016666667,nan,0.0047208698,nan,nan,0.004718631,nan,nan,0.0047211547,nan,nan,0.0047211348,nan,nan,0.0047210463,nan,nan,0.0047217099,nan,nan
127.0333333333,0.0048180478,0.004803992,0.0000141,0.0029264965,0.0048020466,0.000016,0.0033208471,0.0048042271,0.0000138,0.0028642306,0.0048037932,0.0000143,0.0029680071,0.0048041414,0.0000139,0.0028849859,0.0048050114,0.000013,0.0026981883
127.365,nan,0.0048913605,nan,nan,0.0048897299,nan,nan,0.0048915292,nan,nan,0.0048906073,nan,nan,0.004891481,nan,nan,0.0048925773,nan,nan
127.6966666667,nan,0.0049834441,nan,nan,0.0049821464,nan,nan,0.0049835263,nan,nan,0.004982031,nan,nan,0.0049835332,nan,nan,0.0049848781,nan,nan
128.0283333333,nan,0.0050807927,nan,nan,0.0050798415,nan,nan,0.0050807642,nan,nan,0.005078597,nan,nan,0.0050808472,nan,nan,0.0050824657,nan,nan
128.36,nan,0.0051840555,nan,nan,0.0051834581,nan,nan,0.0051838868,nan,nan,0.0051809334,nan,nan,0.005184071,nan,nan,0.0051859913,nan,nan
128.6916666667,0.0053107186,0.0052940037,0.0000167,0.0031445839,0.0052937589,0.000017,0.0032010734,0.0052936592,0.0000171,0.0032199033,0.0052897856,0.0000209,0.0039354373,0.0052939745,0.0000167,0.0031445839,0.0052962275,0.0000145,0.0027303273
129.0233333333,nan,0.00541156,nan,nan,0.0054116549,nan,nan,0.0054109959,nan,nan,0.0054060448,nan,nan,0.0054114786,nan,nan,0.0054140978,nan,nan
129.355,nan,0.0055378364,nan,nan,0.0055382424,nan,nan,0.0055369989,nan,nan,0.0055307836,nan,nan,0.0055376933,nan,nan,0.0055407139,nan,nan
129.6866666667,nan,0.0056741844,nan,nan,0.0056748514,nan,nan,0.0056730066,nan,nan,0.0056653041,nan,nan,0.0056739669,nan,nan,0.0056774244,nan,nan
130.0183333333,nan,0.0058222602,nan,nan,0.0058231095,nan,nan,0.0058206588,nan,nan,0.0058112,nan,nan,0.0058219522,nan,nan,0.0058258801,nan,nan
130.35,0.0060043375,0.0059841139,0.0000202,0.0033642346,0.0059850273,0.0000193,0.003214343,0.0059819837,0.0000224,0.0037306364,0.0059704406,0.0000339,0.0056459185,0.0059836941,0.0000206,0.0034308531,0.0059881206,0.0000162,0.0026980496
130.6816666667,nan,0.0061623087,nan,nan,0.0061631144,nan,nan,0.0061595162,nan,nan,0.0061454846,nan,nan,0.0061617498,nan,nan,0.0061666928,nan,nan
131.0133333333,nan,0.0063600868,nan,nan,0.0063605382,nan,nan,0.0063564602,nan,nan,0.0063394357,nan,nan,0.0063593532,nan,nan,0.0063648134,nan,nan
131.345,nan,0.0065816003,nan,nan,0.006581347,nan,nan,0.0065769162,nan,nan,0.0065562608,nan,nan,0.0065806456,nan,nan,0.0065865962,nan,nan
131.6766666667,nan,0.006832241,nan,nan,0.0068307852,nan,nan,0.0068262049,nan,nan,0.0068010991,nan,nan,0.0068310043,nan,nan,0.0068373766,nan,nan
132.0083333333,0.0071450536,0.0071191187,0.0000259,0.0036248853,0.0071157511,0.0000293,0.004100739,0.0071113363,0.0000337,0.0047165497,0.0070807098,0.0000643,0.0089992327,0.0071175199,0.0000275,0.0038488165,0.0071241814,0.0000209,0.0029251005
132.34,nan,0.007451771,nan,nan,0.0074454728,nan,nan,0.0074417058,nan,nan,0.0074041337,nan,nan,0.0074497037,nan,nan,0.007456425,nan,nan
132.6716666667,nan,0.0078432425,nan,nan,0.0078325331,nan,nan,0.0078301492,nan,nan,0.0077836943,nan,nan,0.007840564,nan,nan,0.0078469667,nan,nan
133.0033333333,nan,0.0083117703,nan,nan,0.0082944633,nan,nan,0.0082945911,nan,nan,0.0082365548,nan,nan,0.0083082875,nan,nan,0.0083137587,nan,nan
133.335,nan,0.0088835015,nan,nan,0.0088563011,nan,nan,0.0088606945,nan,nan,0.0087872135,nan,nan,0.0088789489,nan,nan,0.008882497,nan,nan
133.6666666667,0.0096347965,0.0095970331,0.0000378,0.0039232795,0.009554842,0.00008,0.0083032371,0.0095662824,0.0000685,0.0071096468,0.0094716458,0.0001631508,0.0169334942,0.0095910401,0.0000438,0.0045460223,0.0095910401,0.0000438,0.0045460223
133.9983333333,nan,0.0105113242,nan,nan,0.0104460034,nan,nan,0.0104690232,nan,nan,0.0103444685,nan,nan,0.0105033631,nan,nan,0.0104970874,nan,nan
134.33,nan,0.0117201845,nan,nan,0.011618213,nan,nan,0.011660469,nan,nan,0.0114919398,nan,nan,0.0117094854,nan,nan,0.0116921916,nan,nan
134.6616666667,nan,0.0133804355,nan,nan,0.0132182071,nan,nan,0.0132932512,nan,nan,0.0130569482,nan,nan,0.0133658413,nan,nan,0.013328886,nan,nan
134.9933333333,nan,0.01577079,nan,nan,0.0155044016,nan,nan,0.0156377157,nan,nan,0.0152905523,nan,nan,0.0157504969,nan,nan,0.0156771208,nan,nan
135.325,0.0195141196,0.0194268007,0.0000873,0.0044736838,0.0189675761,0.0005465434,0.0280075891,0.0192110679,0.0003030517,0.0155298682,0.0186680548,0.0008460647,0.0433565421,0.0193978647,0.0001162549,0.0059574751,0.0192527994,0.0002613202,0.0133913403
135.6566666667,nan,0.0254893797,nan,nan,0.024637083,nan,nan,0.0251086635,nan,nan,0.0241819088,nan,nan,0.0254467202,nan,nan,0.0251469926,nan,nan
135.9883333333,nan,0.0367640787,nan,nan,0.0349888669,nan,nan,0.0360014842,nan,nan,0.0342035175,nan,nan,0.036698365,nan,nan,0.0360150173,nan,nan
136.32,nan,0.0618076538,nan,nan,0.0573200196,nan,nan,0.0599293624,nan,nan,0.0556472281,nan,nan,0.0617012849,nan,nan,0.0598254584,nan,nan
136.6516666667,nan,0.1383335706,nan,nan,0.1218370771,nan,nan,0.131474334,nan,nan,0.1165591283,nan,nan,0.1381702343,nan,nan,0.130666123,nan,nan
136.9833333333,0.6632320816,0.6537030366,0.009529045,0.0143675875,0.4894049612,0.1738271204,0.262090941,0.5820350137,0.0811970679,0.1224263273,0.4457159954,0.2175160862,0.3279637585,0.6545925843,0.0086394973,0.0130263562,0.5702573653,0.0929747163,0.1401842868
137.315,nan,11.9335643505,nan,nan,91.7876726625,nan,nan,21.8790131797,nan,nan,46.8474968861,nan,nan,11.663030514,nan,nan,25.5096259358,nan,nan
137.6466666667,nan,0.2993383283,nan,nan,0.37408044,nan,nan,0.3249896831,nan,nan,0.4041011871,nan,nan,0.2975024005,nan,nan,0.3324406455,nan,nan
137.9783333333,nan,0.0913551398,nan,nan,0.1019799896,nan,nan,0.0952353648,nan,nan,0.1065817956,nan,nan,0.0909724982,nan,nan,0.0964647187,nan,nan
138.31,nan,0.0458708805,nan,nan,0.0490276689,nan,nan,0.0470731075,nan,nan,0.0506453208,nan,nan,0.0457324588,nan,nan,0.0474822609,nan,nan
138.6416666667,0.0289813641,0.0290587741,0.0000774,0.0026706817,0.0303315803,0.0013502163,0.0465891207,0.029567049,0.000585685,0.0202090202,0.0311466844,0.0021653203,0.0747142309,0.0289991597,0.0000178,0.0006141878,0.0297488078,0.0007674437,0.0264805941
138.9733333333,nan,0.0211211573,nan,nan,0.0217230191,nan,nan,0.021376547,nan,nan,0.0222235089,nan,nan,0.0210953934,nan,nan,0.0214704702,nan,nan
139.305,nan,0.016803127,nan,nan,0.0171143794,nan,nan,0.016946151,nan,nan,0.0174609254,nan,nan,0.0167942108,nan,nan,0.0169991136,nan,nan
139.6366666667,nan,0.0142313854,nan,nan,0.0144001676,nan,nan,0.0143175421,nan,nan,0.0146593577,nan,nan,0.0142314408,nan,nan,0.014348964,nan,nan
139.9683333333,nan,0.012604148,nan,nan,0.0126971127,nan,nan,0.0126587505,nan,nan,0.0129011355,nan,nan,0.0126089887,nan,nan,0.0126778802,nan,nan
140.3,0.0115205568,0.0115322633,0.0000117,0.0010155759,0.0115826537,0.0000621,0.0053903645,0.0115681154,0.0000476,0.0041317447,0.0117488833,0.0002283265,0.0198190467,0.0115394485,0.0000189,0.0016405457,0.0115798185,0.0000593,0.0051473207
140.6316666667,nan,0.0108086205,nan,nan,0.0108343473,nan,nan,0.0108327234,nan,nan,0.0109729691,nan,nan,0.0108166472,nan,nan,0.010839759,nan,nan
140.9633333333,nan,0.0103149421,nan,nan,0.0103262523,nan,nan,0.0103313637,nan,nan,0.010443629,nan,nan,0.0103228655,nan,nan,0.0103353908,nan,nan
141.295,nan,0.0099798232,nan,nan,0.0099828674,nan,nan,0.0099910439,nan,nan,0.0100831769,nan,nan,0.0099870565,nan,nan,0.0099931087,nan,nan
141.6266666667,nan,0.0097581861,nan,nan,0.0097568052,nan,nan,0.009765779,nan,nan,0.0098429005,nan,nan,0.0097643821,nan,nan,0.0097665679,nan,nan
141.9583333333,0.0096183465,0.0096205197,0.00000217,0.0002256105,0.0096171931,0.00000115,0.0001195632,0.0096255147,0.00000717,0.0007454504,0.0096910843,0.0000727,0.0075584717,0.0096254935,0.00000715,0.000743371,0.0096254935,0.00000715,0.000743371
142.29,nan,0.0095469216,nan,nan,0.0095432973,nan,nan,0.009550011,nan,nan,0.0096064351,nan,nan,0.0095505979,nan,nan,0.0095495053,nan,nan
142.6216666667,nan,0.0095236441,nan,nan,0.0095208464,nan,nan,0.0095253031,nan,nan,0.0095742973,nan,nan,0.0095260188,nan,nan,0.0095245462,nan,nan
142.9533333333,nan,0.0095410105,nan,nan,0.0095398253,nan,nan,0.0095415708,nan,nan,0.0095843838,nan,nan,0.0095421238,nan,nan,0.0095407335,nan,nan
143.285,nan,0.0095921158,nan,nan,0.0095931062,nan,nan,0.0095918119,nan,nan,0.0096293685,nan,nan,0.0095920333,nan,nan,0.0095910212,nan,nan
143.6166666667,0.0096753912,0.0096719929,0.0000034,0.000351407,0.0096755724,0.000000181,1.87072539573747E-05,0.0096709919,0.0000044,0.000454762,0.009703987,0.0000286,0.0029559528,0.009670793,0.0000046,0.000475433,0.0096703435,0.00000505,0.0005219427
143.9483333333,nan,0.009777064,nan,nan,0.0097835444,nan,nan,0.0097754851,nan,nan,0.0098044471,nan,nan,0.0097748289,nan,nan,0.0097750511,nan,nan
144.28,nan,0.0099047717,nan,nan,0.009914395,nan,nan,0.0099026999,nan,nan,0.0099280341,nan,nan,0.0099015823,nan,nan,0.0099025342,nan,nan
144.6116666667,nan,0.0100533279,nan,nan,0.0100662878,nan,nan,0.0100508226,nan,nan,0.0100728422,nan,nan,0.0100492605,nan,nan,0.0100509643,nan,nan
144.9433333333,nan,0.0102215389,nan,nan,0.0102379959,nan,nan,0.0102186409,nan,nan,0.0102375884,nan,nan,0.0102166637,nan,nan,0.0102191162,nan,nan
145.275,0.0104168008,0.0104086846,0.00000812,0.00077951,0.0104287763,0.000012,0.0011519852,0.0104054203,0.0000114,0.0010943859,0.0104214839,0.00000468,0.0004492742,0.0104030648,0.0000137,0.0013151831,0.0104062439,0.0000106,0.0010175869
145.6066666667,nan,0.0106144339,nan,nan,0.0106382824,nan,nan,0.0106108187,nan,nan,0.0106241435,nan,nan,0.0106081256,nan,nan,0.0106119942,nan,nan
145.9383333333,nan,0.0108387864,nan,nan,0.0108665035,nan,nan,0.0108348269,nan,nan,0.0108455241,nan,nan,0.010831839,nan,nan,0.0108363468,nan,nan
146.27,nan,0.0110820337,nan,nan,0.0111137249,nan,nan,0.0110777294,nan,nan,0.0110858828,nan,nan,0.0110744902,nan,nan,0.0110795747,nan,nan
146.6016666667,nan,0.0113447349,nan,nan,0.0113805024,nan,nan,0.01134008,nan,nan,0.0113457507,nan,nan,0.0113366328,nan,nan,0.0113422188,nan,nan
146.9333333333,0.0116402855,0.0116277049,0.0000126,0.0010824477,0.0116676493,0.0000274,0.0023538942,0.0116226885,0.0000176,0.0015119904,0.0116259191,0.0000144,0.0012370831,0.0116190766,0.0000212,0.0018212612,0.0116250752,0.0000152,0.0013058099
147.265,nan,0.0119320113,nan,nan,0.0119762335,nan,nan,0.0119266186,nan,nan,0.0119274361,nan,nan,0.0119228846,nan,nan,0.0119291916,nan,nan
147.5966666667,nan,0.0122589804,nan,nan,0.0123075828,nan,nan,0.0122531931,nan,nan,0.0122516112,nan,nan,0.0122493794,nan,nan,0.0122558728,nan,nan
147.9283333333,nan,0.0126102116,nan,nan,0.0126632988,nan,nan,0.0126040081,nan,nan,0.0126000289,nan,nan,0.0126001571,nan,nan,0.0126066937,nan,nan
148.26,nan,0.012987599,nan,nan,0.0130452791,nan,nan,0.012980955,nan,nan,0.0129745705,nan,nan,0.0129771092,nan,nan,0.0129835212,nan,nan
148.5916666667,0.0134106977,0.0133933628,0.0000173,0.0012900149,0.013455747,0.000045,0.0033555301,0.0133862512,0.0000244,0.001819443,0.0133774441,0.0000333,0.0024830923,0.0133824536,0.0000282,0.0021027989,0.0133885437,0.0000222,0.0016553949
148.9233333333,nan,0.0138300886,nan,nan,0.0138972924,nan,nan,0.01382248,nan,nan,0.0138112248,nan,nan,0.0138187742,nan,nan,0.0138243097,nan,nan
149.255,nan,0.0143007789,nan,nan,0.014372922,nan,nan,0.0142926412,nan,nan,0.0142789049,nan,nan,0.0142890723,nan,nan,0.0142937782,nan,nan
149.5866666667,nan,0.0148089166,nan,nan,0.0148861227,nan,nan,0.0148002156,nan,nan,0.0147839574,nan,nan,0.0147968298,nan,nan,0.0148003802,nan,nan
149.9183333333,nan,0.0153585443,nan,nan,0.0154409411,nan,nan,0.0153492432,nan,nan,0.0153304158,nan,nan,0.0153460891,nan,nan,0.0153480959,nan,nan
150.25,0.0159769535,0.0159543625,0.0000226,0.0014145375,0.0160420814,0.0000651,0.0040746191,0.0159444224,0.0000325,0.0020341801,0.0159229712,0.000054,0.0033798684,0.0159415506,0.0000354,0.0022156915,0.0159415506,0.0000354,0.0022156915
150.5816666667,nan,0.0166018518,nan,nan,0.0166950266,nan,nan,0.0165912314,nan,nan,0.0165670953,nan,nan,0.0165886955,nan,nan,0.016586133,nan,nan
150.9133333333,nan,0.0173074248,nan,nan,0.0174061909,nan,nan,0.0172960806,nan,nan,0.0172691918,nan,nan,0.0172939377,nan,nan,0.017288143,nan,nan
151.245,nan,0.0180786167,nan,nan,0.0181831087,nan,nan,0.0180665033,nan,nan,0.0180367871,nan,nan,0.0180648141,nan,nan,0.0180549757,nan,nan
151.5766666667,nan,0.0189243255,nan,nan,0.0190346744,nan,nan,0.0189113951,nan,nan,0.0188787706,nan,nan,0.0189102251,nan,nan,0.0188953539,nan,nan
151.9083333333,0.0198844479,0.0198551161,0.0000293,0.0014735134,0.0199714448,0.000087,0.0043752786,0.0198413192,0.0000431,0.0021675231,0.0198056988,0.0000787,0.003957867,0.0198407394,0.0000437,0.0021976974,0.0198196207,0.0000648,0.0032588282
152.24,nan,0.0208836097,nan,nan,0.0210060272,nan,nan,0.0208688956,nan,nan,0.0208301859,nan,nan,0.0208689829,nan,nan,0.0208401142,nan,nan
152.5716666667,nan,0.0220249869,nan,nan,0.0221535791,nan,nan,0.0220093038,nan,nan,0.0219674062,nan,nan,0.0220101428,nan,nan,0.0219716481,nan,nan
152.9033333333,nan,0.0232976425,nan,nan,0.0234324597,nan,nan,0.0232809387,nan,nan,0.023235751,nan,nan,0.0232826225,nan,nan,0.0232321361,nan,nan
153.235,nan,0.0247240487,nan,nan,0.0248650869,nan,nan,0.0247062739,nan,nan,0.0246576926,nan,nan,0.0247089057,nan,nan,0.0246434096,nan,nan
153.5666666667,0.0263736526,0.0263319057,0.0000417,0.0015811234,0.0264790807,0.0001054281,0.0039974764,0.026313013,0.0000606,0.0022977477,0.0262609371,0.0001127155,0.0042737917,0.0263167086,0.0000569,0.0021574562,0.0262323005,0.0001413521,0.005359594
153.8983333333,nan,0.0281556955,nan,nan,0.0283088037,nan,nan,0.0281356444,nan,nan,0.0280799823,nan,nan,0.0281405343,nan,nan,0.0280320904,nan,nan
154.23,nan,0.0302388097,nan,nan,0.0303974717,nan,nan,0.0302175712,nan,nan,0.0301582507,nan,nan,0.0302238039,nan,nan,0.0300844727,nan,nan
154.5616666667,nan,0.0326365101,nan,nan,0.0328000857,nan,nan,0.0326140732,nan,nan,0.0325510583,nan,nan,0.03262182,nan,nan,0.0324422398,nan,nan
154.8933333333,nan,0.0354201169,nan,nan,0.0355875774,nan,nan,0.0353965002,nan,nan,0.0353298174,nan,nan,0.0354059603,nan,nan,0.0351730004,nan,nan
155.225,0.0387409582,0.0386830507,0.0000579,0.0014945423,0.0388527825,0.0001118243,0.0028864618,0.0386583197,0.0000826,0.0021321104,0.0385881012,0.0001528571,0.003945619,0.0386697278,0.0000712,0.0018378482,0.0383643633,0.0003765949,0.0097208474
155.5566666667,nan,0.0425497338,nan,nan,0.0427192311,nan,nan,0.0425240278,nan,nan,0.0424505819,nan,nan,0.0425376648,nan,nan,0.0421311632,nan,nan
155.8883333333,nan,0.0471890209,nan,nan,0.0473543937,nan,nan,0.0471625977,nan,nan,0.0470865265,nan,nan,0.0471788045,nan,nan,0.0466253209,nan,nan
156.22,nan,0.0528350199,nan,nan,0.052990186,nan,nan,0.0528083288,nan,nan,0.0527307277,nan,nan,0.0528275269,nan,nan,0.0520480933,nan,nan
156.5516666667,nan,0.0598203765,nan,nan,0.0599556936,nan,nan,0.0597941832,nan,nan,0.0597169912,nan,nan,0.059816904,nan,nan,0.0586591304,nan,nan
156.8833333333,0.0687393352,0.0686314071,0.0001079281,0.0015701072,0.0687312727,0.00000806,0.0001172546,0.0686070135,0.0001323217,0.0019249773,0.0685336444,0.0002056908,0.0029923306,0.0686339423,0.0001053929,0.0015332261,0.0667442504,0.0019950848,0.0290239182
157.215,nan,0.0800032691,nan,nan,0.0800417282,nan,nan,0.079982917,nan,nan,0.0799194472,nan,nan,0.0800149602,nan,nan,0.0762412606,nan,nan
157.5466666667,nan,0.0950924543,nan,nan,0.0950247425,nan,nan,0.0950801017,nan,nan,0.0950376138,nan,nan,0.0951184954,nan,nan,0.08235401,nan,nan
157.8783333333,nan,0.1158082453,nan,nan,0.1155534766,nan,nan,0.1158111581,nan,nan,0.1158106504,nan,nan,0.1158576478,nan,nan,0.1163612993,nan,nan
158.21,nan,0.145496856,nan,nan,0.1448997613,nan,nan,0.1455291176,nan,nan,0.1456125921,nan,nan,0.1455862743,nan,nan,0.1467784314,nan,nan
158.5416666667,0.1908817048,0.1904860527,0.0003956521,0.0020727608,0.1892237931,0.0016579117,0.0086855451,0.1905770912,0.0003046135,0.0015958236,0.1908351242,0.0000466,0.0002441303,0.190648901,0.0002328038,0.0012196234,0.190648901,0.0002328038,0.0012196234
158.8733333333,nan,0.2640026011,nan,nan,0.2613268132,nan,nan,0.2642207129,nan,nan,0.2648703252,nan,nan,0.2643137529,nan,nan,0.262366007,nan,nan
159.205,nan,0.3978057555,nan,nan,0.3916903665,nan,nan,0.3983354951,nan,nan,0.3999826286,nan,nan,0.3984614545,nan,nan,0.3922699246,nan,nan
159.5366666667,nan,0.6856353862,nan,nan,0.6691147857,nan,nan,0.6871086735,nan,nan,0.6919001511,nan,nan,0.6872897975,nan,nan,0.6687148731,nan,nan
159.8683333333,nan,1.5191231156,nan,nan,1.4557713199,nan,nan,1.5248297665,nan,nan,1.5443621927,nan,nan,1.5251014788,nan,nan,1.4515389407,nan,nan
160.2,6.4715388964,6.4152566386,0.0562822578,0.0086968894,5.7948249201,0.6767139763,0.1045677059,6.4715195253,0.0000194,2.99774138895641E-06,6.676452817,0.2049139206,0.0316638629,6.4713520858,0.0001868106,2.88664912515202E-05,5.7499682173,0.7215706791,0.1114990871
160.5316666667,nan,521.7723214882,nan,nan,647.3686929375,nan,nan,479.9180815347,nan,nan,339.7719103708,nan,nan,481.3845305651,nan,nan,616.1761713621,nan,nan
160.8633333333,nan,3.898185178,nan,nan,4.2840299513,nan,nan,3.867513672,nan,nan,3.7395180631,nan,nan,3.8691546933,nan,nan,4.3014529881,nan,nan
161.195,nan,1.0085440019,nan,nan,1.0645326883,nan,nan,1.0043657471,nan,nan,0.9849445845,nan,nan,1.0046040027,nan,nan,1.0656572439,nan,nan
161.5266666667,nan,0.436095164,nan,nan,0.4535483981,nan,nan,0.4349108098,nan,nan,0.4286298459,nan,nan,0.4349626507,nan,nan,0.4534120915,nan,nan
161.8583333333,0.2337992401,0.2344619394,0.0006626993,0.00283448,0.2419644161,0.008165176,0.0349238774,0.2340174204,0.0002181803,0.0009331951,0.2312240045,0.0025752356,0.0110147304,0.2340205281,0.000221288,0.0009464874,0.2416828111,0.007883571,0.033719404
162.19,nan,0.1421769564,nan,nan,0.146021987,nan,nan,0.1419897884,nan,nan,0.140510525,nan,nan,0.1419766068,nan,nan,0.145757396,nan,nan
162.5216666667,nan,0.0930086582,nan,nan,0.0952084089,nan,nan,0.0929295703,nan,nan,0.0920558984,nan,nan,0.0929106779,nan,nan,0.0949845683,nan,nan
162.8533333333,nan,0.0640722271,nan,nan,0.0654284988,nan,nan,0.0640439417,nan,nan,0.0634884103,nan,nan,0.0640234645,nan,nan,0.0652430427,nan,nan
163.185,nan,0.0458060491,nan,nan,0.046688726,nan,nan,0.045803256,nan,nan,0.0454309927,nan,nan,0.0457829808,nan,nan,0.0465348466,nan,nan
163.5166666667,0.0335820296,0.0336619722,0.0000799,0.0023792487,0.0342605245,0.0006784949,0.0202041059,0.0336723266,0.0000903,0.0026889381,0.0334131142,0.0001689154,0.005029933,0.0336530706,0.000071,0.002114226,0.0341316781,0.0005496485,0.0163673409
163.8483333333,nan,0.0252618718,nan,nan,0.0256812957,nan,nan,0.0252789055,nan,nan,0.0250932218,nan,nan,0.0252610449,nan,nan,0.0255720896,nan,nan
164.18,nan,0.0192691529,nan,nan,0.0195713076,nan,nan,0.0192892929,nan,nan,0.0191535031,nan,nan,0.0192729898,nan,nan,0.0194774748,nan,nan
164.5116666667,nan,0.014888615,nan,nan,0.015111777,nan,nan,0.0149098093,nan,nan,0.0148090799,nan,nan,0.0148951172,nan,nan,0.015029965,nan,nan
164.8433333333,nan,0.0116249718,nan,nan,0.0117937978,nan,nan,0.0116460096,nan,nan,0.0115706572,nan,nan,0.0116329246,nan,nan,0.0117213537,nan,nan
165.175,0.0091323374,0.0091579861,0.0000256,0.0028032254,0.0092889039,0.0001565666,0.017144194,0.009178141,0.0000458,0.0050151454,0.0091216327,0.0000107,0.0011716606,0.0091666284,0.0000343,0.003755884,0.0092236976,0.0000914,0.0100083907
165.5066666667,nan,0.0072741853,nan,nan,0.0073784618,nan,nan,0.007293019,nan,nan,0.0072508211,nan,nan,0.0072830265,nan,nan,0.007318747,nan,nan
165.8383333333,nan,0.005827749,nan,nan,0.0059133112,nan,nan,0.0058449996,nan,nan,0.0058138833,nan,nan,0.0058364643,nan,nan,0.0058576184,nan,nan
166.17,nan,0.004717235,nan,nan,0.0047897919,nan,nan,0.0047327506,nan,nan,0.0047103561,nan,nan,0.0047256025,nan,nan,0.0047368423,nan,nan
166.5016666667,nan,0.0038713026,nan,nan,0.0039350587,nan,nan,0.0038850016,nan,nan,0.0038695516,nan,nan,0.0038791642,nan,nan,0.0038836929,nan,nan
166.8333333333,0.0032350438,0.0032397683,0.00000472,0.001459022,0.0032978911,0.0000628,0.0194124112,0.0032516154,0.0000166,0.0051313061,0.003241716,0.00000667,0.0020617959,0.0032470053,0.000012,0.0037093779,0.0032470053,0.000012,0.0037093779
167.165,nan,0.0027879656,nan,nan,0.0028428994,nan,nan,0.0027979571,nan,nan,0.0027924479,nan,nan,0.002794482,nan,nan,0.0027913836,nan,nan
167.4966666667,nan,0.0024932664,nan,nan,0.0025469495,nan,nan,0.002501422,nan,nan,0.0024992503,nan,nan,0.0024989775,nan,nan,0.0024936197,nan,nan
167.8283333333,nan,0.0023431385,nan,nan,0.0023971561,nan,nan,0.0023494979,nan,nan,0.0023495928,nan,nan,0.0023479623,nan,nan,0.0023406739,nan,nan
168.16,nan,0.0023344427,nan,nan,0.0023901367,nan,nan,0.002339067,nan,nan,0.0023401926,nan,nan,0.0023382934,nan,nan,0.0023289049,nan,nan
168.4916666667,0.0024831898,0.0024739373,0.00000925,0.0037250476,0.0025324852,0.0000493,0.0198534968,0.0024769152,0.00000627,0.0025249782,0.0024774692,0.00000572,0.0023034889,0.0024767198,0.00000647,0.0026055198,0.0024645018,0.0000187,0.0075306367
168.8233333333,nan,0.0027802321,nan,nan,0.0028426997,nan,nan,0.0027816936,nan,nan,0.0027794012,nan,nan,0.0027818363,nan,nan,0.0027653428,nan,nan
169.155,nan,0.0032878276,nan,nan,0.0033551928,nan,nan,0.0032879704,nan,nan,0.0032793811,nan,nan,0.0032881237,nan,nan,0.0032648886,nan,nan
169.4866666667,nan,0.0040545693,nan,nan,0.004127702,nan,nan,0.0040537077,nan,nan,0.0040333202,nan,nan,0.0040534038,nan,nan,0.004019389,nan,nan
169.8183333333,nan,0.0051752133,nan,nan,0.0052547686,nan,nan,0.005173871,nan,nan,0.0051325302,nan,nan,0.0051724077,nan,nan,0.0051209921,nan,nan
170.15,0.0068329476,0.0068067489,0.0000262,0.0038343628,0.0068928681,0.0000599,0.0087663485,0.0068058415,0.0000271,0.0039660775,0.0067276396,0.0001053081,0.0154118046,0.0068021068,0.0000308,0.0045075715,0.0067221715,0.0001107762,0.0162120607
170.4816666667,nan,0.0092179786,nan,nan,0.0093095258,nan,nan,0.0092191948,nan,nan,0.0090750968,nan,nan,0.0092113182,nan,nan,0.0090834177,nan,nan
170.8133333333,nan,0.0128932244,nan,nan,0.0129858124,nan,nan,0.0128998782,nan,nan,0.0126335927,nan,nan,0.0128844834,nan,nan,0.0126726251,nan,nan
171.145,nan,0.0187687787,nan,nan,0.0188493356,nan,nan,0.0187879036,nan,nan,0.0182814599,nan,nan,0.0187583446,nan,nan,0.0183906121,nan,nan
171.4766666667,nan,0.0288364928,nan,nan,0.0288666374,nan,nan,0.0288846597,nan,nan,0.0278635315,nan,nan,0.0288263003,nan,nan,0.0281432019,nan,nan
171.8083333333,0.0480905937,0.0479398343,0.0001507593,0.0031349028,0.0477962134,0.0002943802,0.0061213683,0.0480623221,0.0000283,0.0005884727,0.0457856699,0.0023049238,0.0479287862,0.0479375251,0.0001530685,0.0031829207,0.0465288599,0.0015617337,0.0324748274
172.14,nan,0.0904431702,nan,nan,0.0896434063,nan,nan,0.0907953202,nan,nan,0.0847585962,nan,nan,0.0904818861,nan,nan,0.0870251188,nan,nan
172.4716666667,nan,0.2156208935,nan,nan,0.2114033403,nan,nan,0.2169950603,nan,nan,0.1947244327,nan,nan,0.2159006825,nan,nan,0.2040963079,nan,nan
172.8033333333,nan,0.9171561593,nan,nan,0.8702474994,nan,nan,0.9295516869,nan,nan,0.7436903709,nan,nan,0.9205621058,nan,nan,0.8281443289,nan,nan
173.135,nan,7470.2243080635,nan,nan,134.5595010178,nan,nan,3468.5710895483,nan,nan,66.214462034,nan,nan,6543.5557726573,nan,nan,529.7323184736,nan,nan
173.4666666667,0.9601560735,0.9705657684,0.0104096949,0.0108416696,1.0254662051,0.0653101316,0.0680203286,0.9578531769,0.0023028966,0.0023984607,1.2297131826,0.2695571091,0.2807430131,0.9658170585,0.005660985,0.0058959008,1.0555251451,0.0953690715,0.0993266347
173.7983333333,nan,0.2561923152,nan,nan,0.2646042057,nan,nan,0.2545406007,nan,nan,0.2886338837,nan,nan,0.2555278808,nan,nan,0.2653897516,nan,nan
174.13,nan,0.1192447232,nan,nan,0.122106107,nan,nan,0.118753319,nan,nan,0.1292031705,nan,nan,0.1190395998,nan,nan,0.1214686453,nan,nan
174.4616666667,nan,0.0700337768,nan,nan,0.0713863767,nan,nan,0.0698303557,nan,nan,0.074391365,nan,nan,0.0699490676,nan,nan,0.0707061888,nan,nan
174.7933333333,nan,0.0467161674,nan,nan,0.0474814743,nan,nan,0.0466160506,nan,nan,0.0490175199,nan,nan,0.04667661,nan,nan,0.0468911456,nan,nan
175.125,0.0336339752,0.0337730218,0.0001390466,0.0041341122,0.0342580865,0.0006241114,0.0185559796,0.0337184515,0.0000845,0.0025123406,0.0351355822,0.001501607,0.0446455403,0.0337540849,0.0001201097,0.0035710832,0.0337540849,0.0001201097,0.0035710832
175.4566666667,nan,0.0258099508,nan,nan,0.0261424824,nan,nan,0.0257782776,nan,nan,0.0266792272,nan,nan,0.0258016511,nan,nan,0.025706203,nan,nan
175.7883333333,nan,0.020543691,nan,nan,0.020785184,nan,nan,0.0205246113,nan,nan,0.0211270023,nan,nan,0.0205413281,nan,nan,0.0204002013,nan,nan
176.12,nan,0.0168696972,nan,nan,0.0170530123,nan,nan,0.0168580061,nan,nan,0.0172747513,nan,nan,0.0168708177,nan,nan,0.0167068353,nan,nan
176.4516666667,nan,0.0141991327,nan,nan,0.01434325,nan,nan,0.0141919887,nan,nan,0.014486713,nan,nan,0.0142023534,nan,nan,0.0140266503,nan,nan
176.7833333333,0.0121497701,0.0121939613,0.0000442,0.0036379289,0.0123105238,0.0001607536,0.0132310013,0.0121897185,0.0000399,0.0032840127,0.0124006617,0.0002508916,0.0206499028,0.0121984546,0.0000487,0.0040083063,0.012016726,0.0001330441,0.0109503403
177.115,nan,0.0106484509,nan,nan,0.0107449506,nan,nan,0.01064611,nan,nan,0.0107974818,nan,nan,0.0106536975,nan,nan,0.0104690721,nan,nan
177.4466666667,nan,0.0094313231,nan,nan,0.0095127717,nan,nan,0.0094302545,nan,nan,0.0095380556,nan,nan,0.0094369845,nan,nan,0.0092515571,nan,nan
177.7783333333,nan,0.0084554656,nan,nan,0.0085253244,nan,nan,0.0084552598,nan,nan,0.0085304575,nan,nan,0.0084613138,nan,nan,0.0082771905,nan,nan
178.11,nan,0.0076611385,nan,nan,0.0077218623,nan,nan,0.0076615222,nan,nan,0.0077118728,nan,nan,0.0076670159,nan,nan,0.0074872888,nan,nan
178.4416666667,0.0069844734,0.0070062065,0.0000217,0.0031068913,0.0070595761,0.0000751,0.0107524211,0.0070069929,0.0000225,0.0032214311,0.0070381343,0.0000537,0.0076884822,0.0070120019,0.0000275,0.0039373047,0.0068418179,0.0001426556,0.0204246723
178.7733333333,nan,0.0064602221,nan,nan,0.0065075542,nan,nan,0.0064612808,nan,nan,0.0064774117,nan,nan,0.0064658554,nan,nan,0.0063133025,nan,nan
179.105,nan,0.0060007138,nan,nan,0.0060429976,nan,nan,0.0060019516,nan,nan,0.0060062667,nan,nan,0.0060061264,nan,nan,0.0058817648,nan,nan
179.4366666667,nan,0.0056107852,nan,nan,0.0056487749,nan,nan,0.0056121343,nan,nan,0.0056071122,nan,nan,0.0056159343,nan,nan,0.0055292164,nan,nan
179.7683333333,nan,0.0052775214,nan,nan,0.0053117986,nan,nan,0.005278931,nan,nan,0.0052665282,nan,nan,0.0052823753,nan,nan,0.0052357716,nan,nan
180.1,0.0049769049,0.0049909044,0.000014,0.0028129933,0.005021923,0.000045,0.0090417641,0.0049923357,0.0000154,0.0030942926,0.0049741206,0.00000278,0.0005585801,0.0049954398,0.0000185,0.0037171697,0.0049820366,0.00000513,0.0010307611
180.4316666667,nan,0.0047430606,nan,nan,0.0047711778,nan,nan,0.0047444827,nan,nan,0.0047217304,nan,nan,0.0047472607,nan,nan,0.0047551231,nan,nan
180.7633333333,nan,0.0045277274,nan,nan,0.0045532272,nan,nan,0.0045291157,nan,nan,0.0045028751,nan,nan,0.0045315806,nan,nan,0.0045497397,nan,nan
181.095,nan,0.0043398703,nan,nan,0.0043629801,nan,nan,0.0043412039,nan,nan,0.0043123477,nan,nan,0.0043433691,nan,nan,0.0043644469,nan,nan
181.4266666667,nan,0.0041754018,nan,nan,0.0041963055,nan,nan,0.0041766629,nan,nan,0.0041459237,nan,nan,0.0041785422,nan,nan,0.0041984709,nan,nan
181.7583333333,0.0040221588,0.0040309739,0.00000882,0.0021928522,0.0040498212,0.0000277,0.0068868489,0.004032147,0.00000999,0.0024837408,0.0040001449,0.000022,0.0054696995,0.0040337551,0.0000116,0.0028840234,0.004050645,0.0000285,0.0070857471
182.09,nan,0.0039038217,nan,nan,0.0039207357,nan,nan,0.0039048928,nan,nan,0.0038721561,nan,nan,0.0039062454,nan,nan,0.0039194292,nan,nan
182.4216666667,nan,0.0037916447,nan,nan,0.0038067278,nan,nan,0.0037926012,nan,nan,0.0037595825,nan,nan,0.0037937152,nan,nan,0.0038031467,nan,nan
182.7533333333,nan,0.0036925155,nan,nan,0.0037058538,nan,nan,0.0036933462,nan,nan,0.003660435,nan,nan,0.0036942396,nan,nan,0.0037001607,nan,nan
183.085,nan,0.0036048093,nan,nan,0.0036164763,nan,nan,0.0036055038,nan,nan,0.0035730364,nan,nan,0.003606196,nan,nan,0.0036089635,nan,nan
183.4166666667,0.0035217018,0.0035271484,0.00000545,0.0015475473,0.0035372078,0.0000155,0.0044012812,0.0035276975,0.000006,0.0017037218,0.0034959645,0.0000257,0.0072976082,0.0035282088,0.00000651,0.0018485381,0.0035282088,0.00000651,0.0018485381
183.7483333333,nan,0.0034583579,nan,nan,0.0034668661,nan,nan,0.0034587535,nan,nan,0.0034280065,nan,nan,0.0034591056,nan,nan,0.0034567135,nan,nan
184.08,nan,0.0033974316,nan,nan,0.0034044394,nan,nan,0.0033976668,nan,nan,0.0033681231,nan,nan,0.0033978823,nan,nan,0.0033934461,nan,nan
184.4116666667,nan,0.0033435033,nan,nan,0.003349058,nan,nan,0.0033435723,nan,nan,0.0033154194,nan,nan,0.003343675,nan,nan,0.0033375103,nan,nan
184.7433333333,nan,0.0032958247,nan,nan,0.0032999707,nan,nan,0.0032957231,nan,nan,0.0032691217,nan,nan,0.0032957376,nan,nan,0.0032881276,nan,nan
185.075,0.0032510469,0.0032537467,0.0000027,0.0008305017,0.0032565274,0.00000548,0.0016856109,0.0032534716,0.00000242,0.0007443756,0.0032285588,0.0000225,0.0069208476,0.0032534232,0.00000238,0.0007320719,0.0032446219,0.00000643,0.0019778244
185.4066666667,nan,0.0032167044,nan,nan,0.0032181626,nan,nan,0.0032162545,nan,nan,0.0031931457,nan,nan,0.0032161694,nan,nan,0.0032064046,nan,nan
185.7383333333,nan,0.0031842048,nan,nan,0.0031843839,nan,nan,0.0031835806,nan,nan,0.0031623716,nan,nan,0.0031834855,nan,nan,0.003172963,nan,nan
186.07,nan,0.0031558167,nan,nan,0.0031547614,nan,nan,0.0031550207,nan,nan,0.0031357892,nan,nan,0.0031549425,nan,nan,0.0031438494,nan,nan
186.4016666667,nan,0.003131162,nan,nan,0.0031289187,nan,nan,0.0031301987,nan,nan,0.0031130057,nan,nan,0.0031301648,nan,nan,0.0031186725,nan,nan
186.7333333333,0.0031097631,0.0031099088,0.000000146,4.69489131697662E-05,0.0031065267,0.00000324,0.00104188,0.0031087851,0.000000978,0.0003144934,0.0030936759,0.0000161,0.0051772432,0.0031088227,0.00000094,0.0003022738,0.0030970897,0.0000127,0.0040839123
187.065,nan,0.0030917655,nan,nan,0.0030872966,nan,nan,0.0030904907,nan,nan,0.0030774957,nan,nan,0.0030906268,nan,nan,0.0030788013,nan,nan
187.3966666667,nan,0.0030764759,nan,nan,0.003070976,nan,nan,0.0030750621,nan,nan,0.0030641977,nan,nan,0.0030753231,nan,nan,0.0030635447,nan,nan
187.7283333333,nan,0.0030638149,nan,nan,0.003057344,nan,nan,0.0030622772,nan,nan,0.0030535462,nan,nan,0.0030626889,nan,nan,0.0030510903,nan,nan
188.06,nan,0.0030535856,nan,nan,0.003046208,nan,nan,0.003051942,nan,nan,0.0030453344,nan,nan,0.0030525288,nan,nan,0.0030412377,nan,nan
188.3916666667,0.0030479793,0.0030456157,0.00000236,0.0007742835,0.0030374011,0.0000106,0.0034777139,0.0030438879,0.00000409,0.0013418726,0.0030393809,0.0000086,0.0028215415,0.0030446726,0.00000331,0.0010859654,0.0030338126,0.0000142,0.0046588243
188.7233333333,nan,0.0030397558,nan,nan,0.0030307794,nan,nan,0.0030379692,nan,nan,0.0030355277,nan,nan,0.0030389726,nan,nan,0.0030286644,nan,nan
189.055,nan,0.0030358771,nan,nan,0.0030262203,nan,nan,0.003034061,nan,nan,0.0030336378,nan,nan,0.0030353015,nan,nan,0.0030256639,nan,nan
189.3866666667,nan,0.0030338702,nan,nan,0.0030236208,nan,nan,0.0030320584,nan,nan,0.0030335944,nan,nan,0.0030335509,nan,nan,0.0030247017,nan,nan
189.7183333333,nan,0.0030336437,nan,nan,0.0030228968,nan,nan,0.0030318747,nan,nan,0.0030352989,nan,nan,0.0030336303,nan,nan,0.0030256869,nan,nan
190.05,0.0030404634,0.0030351234,0.00000534,0.0017563113,0.0030239819,0.0000165,0.0054268044,0.0030334409,0.00000702,0.0023088586,0.0030386706,0.00000179,0.0005887261,0.0030354663,0.000005,0.0016444862,0.0030285462,0.0000119,0.0039138771
190.3816666667,nan,0.003038252,nan,nan,0.0030268269,nan,nan,0.0030367053,nan,nan,0.003043646,nan,nan,0.0030390017,nan,nan,0.0030332233,nan,nan
190.7133333333,nan,0.0030429887,nan,nan,0.0030314002,nan,nan,0.0030416333,nan,nan,0.0030501787,nan,nan,0.0030441955,nan,nan,0.0030396783,nan,nan
191.045,nan,0.0030493096,nan,nan,0.0030376874,nan,nan,0.0030482076,nan,nan,0.0030582398,nan,nan,0.0030510232,nan,nan,0.0030478882,nan,nan
191.3766666667,nan,0.0030572082,nan,nan,0.0030456924,nan,nan,0.003056429,nan,nan,0.003067818,nan,nan,0.0030594768,nan,nan,0.0030578469,nan,nan
191.7083333333,0.0030759026,0.0030666963,0.00000921,0.0029942431,0.0030554382,0.0000205,0.0066647104,0.0030663172,0.00000959,0.003117784,0.0030789212,0.00000302,0.0009818256,0.0030695665,0.00000634,0.0020611836,0.0030695665,0.00000634,0.0020611836
192.04,nan,0.0030778054,nan,nan,0.0030669683,nan,nan,0.0030779124,nan,nan,0.0030915775,nan,nan,0.0030813211,nan,nan,0.0030830779,nan,nan
192.3716666667,nan,0.0030905889,nan,nan,0.0030803489,nan,nan,0.0030912773,nan,nan,0.0031058377,nan,nan,0.0030947907,nan,nan,0.0030984331,nan,nan
192.7033333333,nan,0.0031051246,nan,nan,0.0030956719,nan,nan,0.0031064998,nan,nan,0.0031217774,nan,nan,0.0031100488,nan,nan,0.0031157075,nan,nan
193.035,nan,0.0031215182,nan,nan,0.0031130577,nan,nan,0.0031236964,nan,nan,0.0031395015,nan,nan,0.0031271958,nan,nan,0.0031350031,nan,nan
193.3666666667,0.0031542542,0.0031399081,0.0000143,0.0045335597,0.0031326605,0.0000216,0.0068478944,0.0031430169,0.0000112,0.0035507601,0.0031591477,0.00000489,0.0015502872,0.0031463634,0.00000789,0.0025013837,0.0031564524,0.0000022,0.0006974707
193.6983333333,nan,0.0031604707,nan,nan,0.0031546738,nan,nan,0.0031646499,nan,nan,0.0031808933,nan,nan,0.00316772,nan,nan,0.0031802242,nan,nan
194.03,nan,0.0031834288,nan,nan,0.0031793379,nan,nan,0.0031888304,nan,nan,0.0032049626,nan,nan,0.0031914785,nan,nan,0.0032065306,nan,nan
194.3616666667,nan,0.0032090603,nan,nan,0.0032069496,nan,nan,0.0032158486,nan,nan,0.0032316361,nan,nan,0.003217905,nan,nan,0.0032356358,nan,nan
194.6933333333,nan,0.0032377119,nan,nan,0.0032378742,nan,nan,0.0032460623,nan,nan,0.0032612642,nan,nan,0.0032473316,nan,nan,0.0032678677,nan,nan
195.025,0.0032915018,0.0032698149,0.0000217,0.0065927352,0.0032725622,0.0000189,0.0057420597,0.0032799123,0.0000116,0.0035242271,0.0032942825,0.00000278,0.0008445993,0.0032801721,0.0000113,0.0034330833,0.003303634,0.0000121,0.0036761335
195.3566666667,nan,0.0033059074,nan,nan,0.0033115694,nan,nan,0.0033179417,nan,nan,0.0033312341,nan,nan,0.0033169435,nan,nan,0.0033434416,nan,nan
195.6883333333,nan,0.0033466631,nan,nan,0.0033555847,nan,nan,0.0033608231,nan,nan,0.003372798,nan,nan,0.0033582935,nan,nan,0.003387924,nan,nan
196.02,nan,0.0033929301,nan,nan,0.0034054667,nan,nan,0.0034093917,nan,nan,0.0034198268,nan,nan,0.0034050392,nan,nan,0.0034378771,nan,nan
196.3516666667,nan,0.0034457838,nan,nan,0.0034622926,nan,nan,0.0034646921,nan,nan,0.0034733984,nan,nan,0.0034582184,nan,nan,0.0034943085,nan,nan
196.6833333333,0.0035391348,0.0035065997,0.0000325,0.0091830353,0.0035274245,0.0000117,0.0033058927,0.0035280395,0.0000111,0.0031363598,0.0035348863,0.00000425,0.0012008585,0.0035191616,0.00002,0.0056510987,0.0035585044,0.0000194,0.0054815657
197.015,nan,0.0035771545,nan,nan,0.0036026016,nan,nan,0.0036011037,nan,nan,0.0036060572,nan,nan,0.0035895921,nan,nan,0.0036321234,nan,nan
197.3466666667,nan,0.0036597705,nan,nan,0.0036900682,nan,nan,0.0036860255,nan,nan,0.0036892087,nan,nan,0.0036717708,nan,nan,0.0037173298,nan,nan
197.6783333333,nan,0.0037575234,nan,nan,0.0037927565,nan,nan,0.0037855795,nan,nan,0.0037873671,nan,nan,0.0037687051,nan,nan,0.0038169844,nan,nan
198.01,nan,0.0038745494,nan,nan,0.0039145499,nan,nan,0.0039034061,nan,nan,0.003904576,nan,nan,0.0038844613,nan,nan,0.0039349264,nan,nan
198.3416666667,0.0040622191,0.004016507,0.0000457,0.0112500086,0.0040606738,0.00000155,0.0003815648,0.0040443496,0.0000179,0.0044064585,0.0040463285,0.0000159,0.0039141168,0.0040246409,0.0000376,0.0092560246,0.0040763956,0.0000142,0.0034956263
198.6733333333,nan,0.0041912916,nan,nan,0.004238284,nan,nan,0.0042149577,nan,nan,0.0042202281,nan,nan,0.0041971263,nan,nan,0.0042486833,nan,nan
199.005,nan,0.0044101713,nan,nan,0.0044573804,nan,nan,0.0044242404,nan,nan,0.0044370296,nan,nan,0.0044132863,nan,nan,0.0044621611,nan,nan
199.3366666667,nan,0.0046896523,nan,nan,0.0047322628,nan,nan,0.0046848504,nan,nan,0.0047123285,nan,nan,0.004689996,nan,nan,0.0047319637,nan,nan
199.6683333333,nan,0.0050546593,nan,nan,0.005083932,nan,nan,0.0050149752,nan,nan,0.005069403,nan,nan,0.0050531639,nan,nan,0.0050808401,nan,nan
200,nan,0.0055441993,nan,nan,0.0055441993,nan,nan,0.005441473,nan,nan,0.0055441993,nan,nan,0.0055441993,nan,nan,0.0055441993,nan,nan


==> Data/ex7estimator.csv <==
dofs25,est25
50,33.2195765476782
55,29.7728830638362
60,27.5860992253436
66,19.8555008221202
73,37.3587430309897
85,32.9365617074296
94,36.1708792484533
104,24.1228271397915
117,28.206464175444
137,28.8951499685487
156,25.2418509621998
177,27.8743787532119
200,25.8726400475514
225,26.3552829268031
253,23.868252868798
288,26.650852200449
325,30.2398946463591
360,30.3078738568843
411,26.5320395124294
463,24.4038431898298
523,24.4859042289303
614,24.3595686739704
703,23.6169298797341
824,22.6517442768688
952,21.934804177461
1118,21.2314736285797
1280,20.1073910877694
1466,18.8404963662134
1659,18.1615431843534
1900,17.1676473809851
2175,16.1097389663784
2500,15.3847912703207
2868,14.6291426900178
3298,13.84704524881
3788,13.1121828659279
4324,12.433885315299
4962,11.7026381684738
5651,10.9934132111743
6390,10.2985553627406
7218,9.71095271252273
8187,9.14625470761492
9299,8.62434210168509
10584,8.12553796706486
12072,7.68416766072772
13815,7.2539108385401
15755,6.84971177561706
17874,6.47328559539887
20205,6.10644019731759
22940,5.74476436984383
25953,5.37759159208847
29193,5.04518864214814
32906,4.7373348970689
37103,4.45956169560034
41929,4.19965264109684
47631,3.96360542822905
54064,3.73677808610715
61154,3.52975128467224
69099,3.33700396228257
77860,3.15143724381811
88094,2.96880118678093
99398,2.78289532558159
111668,2.60738047772962
125645,2.44788393932004
141070,2.30702695897973
158836,2.17094977130354
179568,2.04684333908395
203398,1.93003726235931
229867,1.82271646244852
258851,1.72584539878821
291199,1.63273506650071
327650,1.54214962515687
369531,1.45192276122447
416115,1.35996138020736
466651,1.27637080680858
523660,1.2016138811646
587452,1.13242576473591
659994,1.06632185058211
746378,1.00647698715158
843403,0.948927735146145
948968,0.898320460994114
1066222,0.851328896576754
1195870,0.806217772428211
1346633,0.761299797904779
1515628,0.71614752905938
1702411,0.671030987067632
1908204,0.630139239757945
2137889,0.59455429553498
2397099,0.56027307872781
2693098,0.52810662025404
3041731,0.498428251181595


==> Data/ex7global.csv <==
k,ex,vri,vri_e,mri,mri_e
10,nan,0.261393284055915,nan,0.261393284055883,nan
10.0166666666667,nan,0.263456863238313,nan,0.260151288414829,nan
10.0333333333333,nan,0.265541385725811,nan,0.260199843994072,nan
10.05,nan,0.267647191834646,nan,0.261324669538616,nan
10.0666666666667,nan,0.269774628867144,nan,0.263334372766401,nan
10.0833333333333,nan,0.271924051233236,nan,0.266058715485517,nan
10.1,nan,0.274095820574065,nan,0.269346978228484,nan
10.1166666666667,nan,0.276290305887705,nan,0.273066419932881,nan
10.1333333333333,nan,0.278507883657069,nan,0.277100828342962,nan
10.15,nan,0.28074893798008,nan,0.2813491569783,nan
10.1666666666667,nan,0.283013860702139,nan,0.285724244658407,nan
10.1833333333333,nan,0.285303051551019,nan,0.290151613725577,nan
10.2,nan,0.287616918274079,nan,0.294568343249478,nan
10.2166666666667,nan,0.28995587677809,nan,0.298922013635536,nan
10.2333333333333,nan,0.292320351271568,nan,0.303169719195616,nan
10.25,0.294421866233948,0.294710774409743,0.000288908175795,0.307277145371451,0.012855279137503
10.2666666666667,nan,0.297127587442214,nan,0.311217707422901,nan
10.2833333333333,nan,0.299571240363365,nan,0.314971747523929,nan
10.3,nan,0.302042192065627,nan,0.318525787320286,nan
10.3166666666667,nan,0.304540910495595,nan,0.321871833124812,nan
10.3333333333333,nan,0.307067872813121,nan,0.325006731033228,nan
10.35,nan,0.309623565553441,nan,0.327931569355962,nan
10.3666666666667,nan,0.312208484792399,nan,0.330651125861848,nan
10.3833333333333,nan,0.314823136314818,nan,0.333173357434256,nan
10.4,nan,0.317468035786112,nan,0.335508929838207,nan
10.4166666666667,nan,0.320143708927207,nan,0.337670785390268,nan
10.4333333333333,nan,0.322850691692854,nan,0.339673746415726,nan
10.45,nan,0.325589530453307,nan,0.341534152469152,nan
10.4666666666667,nan,0.32836078217959,nan,0.343269529374914,nan
10.4833333333333,nan,0.331165014632331,nan,0.344898288233117,nan
10.5,0.333747834407296,0.334002806554197,0.000254972146901,0.346439452613011,0.012691618205715
10.5166666666667,nan,0.336874747866053,nan,0.347912412235712,nan
10.5333333333333,nan,0.33978143986694,nan,0.349336701521474,nan
10.55,nan,0.342723495437883,nan,0.350731801450433,nan
10.5666666666667,nan,0.345701539249563,nan,0.352116963255211,nan
10.5833333333333,nan,0.348716207974028,nan,0.353511052532297,nan
10.6,nan,0.351768150500438,nan,0.354932412420925,nan
10.6166666666667,nan,0.354858028154835,nan,0.35639874456779,nan
10.6333333333333,nan,0.357986514924163,nan,0.357927006647754,nan
10.65,nan,0.361154297684512,nan,0.359533325277515,nan
10.6666666666667,nan,0.364362076433488,nan,0.361232923210575,nan
10.6833333333333,nan,0.367610564527144,nan,0.363040059756867,nan
10.7,nan,0.370900488921087,nan,0.364967983425407,nan
10.7166666666667,nan,0.374232590416146,nan,0.367028895835169,nan
10.7333333333333,nan,0.377607623908454,nan,0.369233925990224,nan
10.75,0.380983344260726,0.38102635864407,4.3014383343698E-05,0.371593114062231,0.009390230198495
10.7666666666667,nan,0.384489578478187,nan,0.374115403866257,nan
10.7833333333333,nan,0.387998082138882,nan,0.376808643260189,nan
10.8,nan,0.39155268349556,nan,0.379679591741278,nan
10.8166666666667,nan,0.395154211832,nan,0.382733934551098,nan
10.8333333333333,nan,0.398803512124134,nan,0.385976302637252,nan
10.85,nan,0.402501445322503,nan,0.389410297863733,nan
10.8666666666667,nan,0.406248888639385,nan,0.393038522887197,nan
10.8833333333333,nan,0.410046735840751,nan,0.396862615160253,nan
10.9,nan,0.41389589754284,nan,0.400883284547387,nan
10.9166666666667,nan,0.41779730151344,nan,0.405100354077166,nan
10.9333333333333,nan,0.42175189297804,nan,0.409512803379064,nan
10.95,nan,0.425760634930384,nan,0.41411881438354,nan
10.9666666666667,nan,0.429824508447943,nan,0.418915818894682,nan
10.9833333333333,nan,0.433944513011814,nan,0.423900547663548,nan
11,0.438342585586783,0.438121666831277,0.000220918755505,0.429069080625819,0.009273504960963
11.0166666666667,nan,0.442357007172836,nan,0.43441689798003,nan
11.0333333333333,nan,0.446651590693605,nan,0.439938931814834,nan
11.05,nan,0.451006493779219,nan,0.445629618010946,nan
11.0666666666667,nan,0.455422812885807,nan,0.451482948164309,nan
11.0833333333333,nan,0.459901664886236,nan,0.457492521300398,nan
11.1,nan,0.464444187420335,nan,0.463651595162075,nan
11.1166666666667,nan,0.469051539249006,nan,0.469953136881249,nan
11.1333333333333,nan,0.473724900612016,nan,0.476389872849877,nan
11.15,nan,0.478465473589435,nan,0.482954337633011,nan
11.1666666666667,nan,0.48327448246637,nan,0.48963892177451,nan
11.1833333333333,nan,0.488153174100832,nan,0.496435918366752,nan
11.2,nan,0.493102818294588,nan,0.503337568262058,nan
11.2166666666667,nan,0.498124708166619,nan,0.510336103826483,nan
11.2333333333333,nan,0.503220160528973,nan,0.517423791139252,nan
11.25,0.508832055592464,0.508390516264725,0.000441539327739,0.524592970561409,0.015760914968945
11.2666666666667,nan,0.513637140707632,nan,0.531836095602496,nan
11.2833333333333,nan,0.518961424023197,nan,0.539145770026918,nan
11.3,nan,0.524364781590784,nan,0.546514783151917,nan
11.3166666666667,nan,0.529848654386163,nan,0.553936143297685,nan
11.3333333333333,nan,0.535414509364331,nan,0.561403109359704,nan
11.35,nan,0.541063839841874,nan,0.568909220478564,nan
11.3666666666667,nan,0.546798165878386,nan,0.57644832379569,nan
11.3833333333333,nan,0.552619034656482,nan,0.58401460028465,nan
11.4,nan,0.558528020859677,nan,0.59160258866121,nan
11.4166666666667,nan,0.564526727047487,nan,0.599207207367874,nan
11.4333333333333,nan,0.570616784027115,nan,0.606823774659915,nan
11.45,nan,0.576799851220874,nan,0.614448026788308,nan
11.4666666666667,nan,0.583077617028612,nan,0.622076134322862,nan
11.4833333333333,nan,0.589451799184137,nan,0.629704716620567,nan
11.5,0.59648037057437,0.595924145104928,0.000556225469442,0.637330854484344,0.040850483909974
11.5166666666667,nan,0.60249643223401,nan,0.64495210103405,nan
11.5333333333333,nan,0.6091704683728,nan,0.652566490832661,nan
11.55,nan,0.615948092004174,nan,0.660172547307506,nan
11.5666666666667,nan,0.622831172604089,nan,0.667769288501547,nan
11.5833333333333,nan,0.629821610940907,nan,0.675356231203216,nan
11.6,nan,0.636921339360745,nan,0.682933393505023,nan
11.6166666666667,nan,0.644132322057617,nan,0.690501295829177,nan
11.6333333333333,nan,0.651456555326654,nan,0.698060960475138,nan
11.65,nan,0.658896067798967,nan,0.70561390974033,nan
11.6666666666667,nan,0.666452920656253,nan,0.713162162657221,nan
11.6833333333333,nan,0.674129207823377,nan,0.720708230406387,nan
11.7,nan,0.681927056137008,nan,0.728255110450276,nan
11.7166666666667,nan,0.689848625488233,nan,0.735806279443774,nan
11.7333333333333,nan,0.697896108936967,nan,0.743365684966349,nan
11.75,0.706600290119001,0.706071732795844,0.000528557323157,0.750937736133524,0.044337446014523
11.7666666666667,nan,0.714377756681112,nan,0.758527293130373,nan
11.7833333333333,nan,0.72281647352816,nan,0.766139655718963,nan
11.8,nan,0.731390209568635,nan,0.773780550766639,nan
11.8166666666667,nan,0.740101324266585,nan,0.781456118839392,nan
11.8333333333333,nan,0.748952210210433,nan,0.78917289990628,nan
11.85,nan,0.757945292957626,nan,0.796937818195009,nan
11.8666666666667,nan,0.767083030828652,nan,0.804758166241146,nan
11.8833333333333,nan,0.776367914646839,nan,0.81264158816628,nan
11.9,nan,0.785802467420251,nan,0.820596062222769,nan
11.9166666666667,nan,0.79538924396178,nan,0.82862988263743,nan
11.9333333333333,nan,0.80513083044328,nan,0.836751640783763,nan
11.95,nan,0.815029843879512,nan,0.844970205711142,nan
11.9666666666667,nan,0.825088931537335,nan,0.853294704056035,nan
11.9833333333333,nan,0.835310770265417,nan,0.861734499354536,nan
12,0.8460332844765,0.845698065739472,0.000335218737028,0.870299170778619,0.024265886302119
12.0166666666667,nan,0.856253551617947,nan,0.878998491306348,nan
12.0333333333333,nan,0.866979988602546,nan,0.887842405345925,nan
12.05,nan,0.877880163398067,nan,0.896841005813331,nan
12.0666666666667,nan,0.888956887565569,nan,0.906004510678692,nan
12.0833333333333,nan,0.900212996262731,nan,0.915343238981067,nan
12.1,nan,0.911651346864815,nan,0.924867586308435,nan
12.1166666666667,nan,0.923274817459739,nan,0.934587999749442,nan
12.1333333333333,nan,0.935086305210176,nan,0.944514952305431,nan
12.15,nan,0.947088724575315,nan,0.954658916758837,nan
12.1666666666667,nan,0.959285005385049,nan,0.965030338991274,nan
12.1833333333333,nan,0.971678090758485,nan,0.975639610741185,nan
12.2,nan,0.984270934858867,nan,0.986497041790704,nan
12.2166666666667,nan,0.997066500476593,nan,0.997612831574454,nan
12.2333333333333,nan,1.01006775643155,nan,1.00899704019915,nan
12.25,1.02322302883016,1.023277674786,5.46459558485868E-05,1.02065955886877,0.002563469961391
12.2666666666667,nan,1.03669922785886,nan,1.0326100797085,nan
12.2833333333333,nan,1.05033538503188,nan,1.0448580649908,nan
12.3,nan,1.06418910933813,nan,1.05741271576036,nan
12.3166666666667,nan,1.07826335382293,nan,1.07028293987511,nan
12.3333333333333,nan,1.0925610576671,nan,1.08347731947314,nan
12.35,nan,1.10708514206218,nan,1.09700407789758,nan
12.3666666666667,nan,1.12183850582722,nan,1.11087104610923,nan
12.3833333333333,nan,1.13682402075642,nan,1.1250856286397,nan
12.4,nan,1.15204452668706,nan,1.13965476914132,nan
12.4166666666667,nan,1.16750282627654,nan,1.1545849156132,nan
12.4333333333333,nan,1.183201679478,nan,1.1698819853945,nan
12.45,nan,1.1991437977033,nan,1.18555133003588,nan
12.4666666666667,nan,1.21533183766272,nan,1.2015977001801,nan
12.4833333333333,nan,1.23176839487038,nan,1.21802521060305,nan
12.5,1.24895861089768,1.24845599680486,0.00050261409282,1.23483730559044,0.014121305307245
12.5166666666667,nan,1.26539709571465,nan,1.25203672484601,nan
12.5333333333333,nan,1.28259406105793,nan,1.26962547015381,nan
12.55,nan,1.30004917156734,nan,1.28760477304067,nan
12.5666666666667,nan,1.31776460693007,nan,1.30597506370597,nan
12.5833333333333,nan,1.33574243907439,nan,1.32473594151501,nan
12.6,nan,1.35398462305482,nan,1.34388614736779,nan
12.6166666666667,nan,1.37249298752795,nan,1.36342353828099,nan
12.6333333333333,nan,1.39126922481283,nan,1.38334506453346,nan
12.65,nan,1.41031488052996,nan,1.40364674974305,nan
12.6666666666667,nan,1.4296313428146,nan,1.42432367425016,nan
12.6833333333333,nan,1.44921983110131,nan,1.44536996219048,nan
12.7,nan,1.46908138447741,nan,1.46677877263621,nan
12.7166666666667,nan,1.4892168496061,nan,1.48854229517834,nan
12.7333333333333,nan,1.50962686821973,nan,1.51065175030938,nan
12.75,1.53141950371281,1.53031186418769,0.001107639525125,1.53309739494079,0.001677891227978
12.7666666666667,nan,1.55127203016386,nan,1.55586853336127,nan
12.7833333333333,nan,1.57250731382213,nan,1.57895353389904,nan
12.8,nan,1.59401740369003,nan,1.60233985150935,nan
12.8166666666667,nan,1.61580171459426,nan,1.62601405644427,nan
12.8333333333333,nan,1.63785937273389,nan,1.64996186910249,nan
12.85,nan,1.66018920040093,nan,1.67416820108354,nan
12.8666666666667,nan,1.68278970037123,nan,1.69861720239,nan
12.8833333333333,nan,1.70565903999193,nan,1.72329231463808,nan
12.9,nan,1.72879503499633,nan,1.74817633005004,nan
12.9166666666667,nan,1.75219513308019,nan,1.77325145590844,nan
12.9333333333333,nan,1.77585639727889,nan,1.79849938406352,nan
12.95,nan,1.79977548918851,nan,1.82390136499619,nan
12.9666666666667,nan,1.82394865207942,nan,1.84943828585182,nan
12.9833333333333,nan,1.84837169395511,nan,1.87509075178353,nan
13,1.87438303731427,1.87303997061522,0.001343066699048,1.90083916987219,0.026456132557923
13.0166666666667,nan,1.89794836878583,nan,1.92666383483011,nan
13.0333333333333,nan,1.92309128938666,nan,1.9525450156498,nan
13.05,nan,1.94846263100951,nan,1.97846304232104,nan
13.0666666666667,nan,1.97405577368821,nan,2.00439839172899,nan
13.0833333333333,nan,1.99986356304636,nan,2.03033177183327,nan
13.1,nan,2.02587829491397,nan,2.0562442032556,nan
13.1166666666667,nan,2.05209170051072,nan,2.08211709741761,nan
13.1333333333333,nan,2.07849493229787,nan,2.10793233043577,nan
13.15,nan,2.10507855060728,nan,2.13367231202483,nan
13.1666666666667,nan,2.13183251116021,nan,2.15932004874813,nan
13.1833333333333,nan,2.15874615359375,nan,2.18485920103207,nan
13.2,nan,2.18580819111696,nan,2.21027413346341,nan
13.2166666666667,nan,2.21300670142252,nan,2.23554995798535,nan
13.2333333333333,nan,2.24032911898348,nan,2.26067256971888,nan
13.25,2.26972110476616,2.26776222886659,0.001958875899569,2.28562867524591,0.015907570479753
13.2666666666667,nan,2.29529216219665,nan,2.31040581329252,nan
13.2833333333333,nan,2.3229043934065,nan,2.33499236786281,nan
13.3,nan,2.350583739408,nan,2.35937757396574,nan
13.3166666666667,nan,2.37831436081839,nan,2.38355151617484,nan
13.3333333333333,nan,2.40607976537441,nan,2.40750512033407,nan
13.35,nan,2.43386281366351,nan,2.4312301388043,nan
13.3666666666667,nan,2.46164572729704,nan,2.45471912969169,nan
13.3833333333333,nan,2.48941009964438,nan,2.47796543055807,nan
13.4,nan,2.51713690923982,nan,2.50096312713775,nan
13.4166666666667,nan,2.5448065359656,nan,2.52370701761162,nan
13.4333333333333,nan,2.57239878010344,nan,2.5461925729991,nan
13.45,nan,2.59989288433595,nan,2.56841589422497,nan
13.4666666666667,nan,2.62726755876526,nan,2.59037366640959,nan
13.4833333333333,nan,2.65450100900166,nan,2.61206311090743,nan
13.5,2.68245451072856,2.68157096735767,0.000883543370894,2.63348193559424,0.048972575134316
13.5166666666667,nan,2.70845472716617,nan,2.65462828386863,nan
13.5333333333333,nan,2.73512918022021,nan,2.67550068279194,nan
13.55,nan,2.76157085731211,nan,2.69609799075459,nan
13.5666666666667,nan,2.78775597182755,nan,2.71641934500844,nan
13.5833333333333,nan,2.81366046632622,nan,2.73646410936459,nan
13.6,nan,2.8392600620172,nan,2.75623182230827,nan
13.6166666666667,nan,2.86453031101227,nan,2.7757221457483,nan
13.6333333333333,nan,2.88944665121504,nan,2.79493481457297,nan
13.65,nan,2.91398446367821,nan,2.81386958715374,nan
13.6666666666667,nan,2.93811913223553,nan,2.83252619690793,nan
13.6833333333333,nan,2.96182610519077,nan,2.85090430500267,nan
13.7,nan,2.9850809588198,nan,2.86900345426795,nan
13.7166666666667,nan,3.00785946242024,nan,2.88682302436613,nan
13.7333333333333,nan,3.03013764461952,nan,2.90436218826052,nan
13.75,3.05193890369032,3.05189186063124,4.70430590797655E-05,2.92161987002176,0.130319033668565
13.7666666666667,nan,3.07309886013233,nan,2.93859470401145,nan
13.7833333333333,nan,3.0937358554151,nan,2.9552849954941,nan
13.8,nan,3.11378058945532,nan,2.97168868273817,nan
13.8166666666667,nan,3.13321140352601,nan,2.98780330068588,nan
13.8333333333333,nan,3.1520073039775,nan,3.00362594629634,nan
13.85,nan,3.17014802780063,nan,3.01915324568828,nan
13.8666666666667,nan,3.18761410658679,nan,3.03438132323901,nan
13.8833333333333,nan,3.2043869285018,nan,3.04930577282903,nan
13.9,nan,3.22044879789551,nan,3.06392163145109,nan
13.9166666666667,nan,3.23578299217804,nan,3.07822335543658,nan
13.9333333333333,nan,3.25037381560747,nan,3.09220479958335,nan
13.95,nan,3.26420664964949,nan,3.10585919949975,nan
13.9666666666667,nan,3.27726799959009,nan,3.11917915750599,nan
13.9833333333333,nan,3.28954553710553,nan,3.13215663245788,nan
14,3.29990238366847,3.30102813852055,0.001125754852082,3.14478293387237,0.1551194497961
14.0166666666667,nan,3.31170591851499,nan,3.15704872075086,nan
14.0333333333333,nan,3.32157025907113,nan,3.16894400549095,nan
14.05,nan,3.33061383348732,nan,3.18045816327952,nan
14.0666666666667,nan,3.33883062532088,nan,3.19157994733634,nan
14.0833333333333,nan,3.3462159421578,nan,3.20229751035476,nan
14.1,nan,3.35276642414823,nan,3.21259843244555,nan
14.1166666666667,nan,3.35848004728215,nan,3.22246975583707,nan
14.1333333333333,nan,3.36335612141983,nan,3.23189802652413,nan
14.15,nan,3.36739528313013,nan,3.24086934298173,nan
14.1666666666667,nan,3.37059948342527,nan,3.24936941197031,nan
14.1833333333333,nan,3.37297197051851,nan,3.25738361136569,nan
14.2,nan,3.37451726776422,nan,3.26489705983651,nan
14.2166666666667,nan,3.37524114697246,nan,3.27189469308029,nan
14.2333333333333,nan,3.37515059731966,nan,3.27836134620991,nan
14.25,3.37349678782922,3.37425379010471,0.00075700227549,3.28428184175876,0.089214946070463
14.2666666666667,nan,3.37256003962297,nan,3.28964108265552,nan
14.2833333333333,nan,3.37007976045284,nan,3.29442414939781,nan
14.3,nan,3.36682442146621,nan,3.29861640054805,nan
14.3166666666667,nan,3.36280649688926,nan,3.30220357556998,nan
14.3333333333333,nan,3.35803941475088,nan,3.30517189894263,nan
14.35,nan,3.35253750306335,nan,3.30750818441421,nan
14.3666666666667,nan,3.34631593408431,nan,3.30919993821088,nan
14.3833333333333,nan,3.33939066701015,nan,3.31023545998763,nan
14.4,nan,3.33177838944824,nan,3.31060394029792,nan
14.4166666666667,nan,3.32349645801092,nan,3.31029555338522,nan
14.4333333333333,nan,3.31456283836577,nan,3.3093015441383,nan
14.45,nan,3.30499604506648,nan,3.30761430812357,nan
14.4666666666667,nan,3.29481508147595,nan,3.30522746369781,nan
14.4833333333333,nan,3.28403938007798,nan,3.30213591531939,nan
14.5,3.27290312536388,3.27268874345801,0.000214381905875,3.29833590730593,0.025432781942051
14.5166666666667,nan,3.26078328621507,nan,3.29382506743567,nan
14.5333333333333,nan,3.24834337804777,nan,3.28860243994565,nan
14.55,nan,3.23538958823702,nan,3.28266850764757,nan
14.5666666666667,nan,3.22194263172756,nan,3.27602520305339,nan
14.5833333333333,nan,3.20802331698907,nan,3.26867590856713,nan
14.6,nan,3.19365249581596,nan,3.26062544596735,nan
14.6166666666667,nan,3.17885101520419,nan,3.25188005555617,nan
14.6333333333333,nan,3.16363967142187,nan,3.24244736549457,nan
14.65,nan,3.14803916637031,nan,3.23233635196906,nan
14.6666666666667,nan,3.13207006631164,nan,3.22155729094579,nan
14.6833333333333,nan,3.11575276302072,nan,3.21012170235508,nan
14.7,nan,3.0991074374002,nan,3.19804228762028,nan
14.7166666666667,nan,3.08215402558069,nan,3.18533286149255,nan
14.7333333333333,nan,3.06491218751153,nan,3.17200827917883,nan
14.75,3.04826604757213,3.04740127803297,0.000864769539162,3.15808435976048,0.109818312188347
14.7666666666667,nan,3.029640320407,nan,3.14357780688663,nan
14.7833333333333,nan,3.01164798227027,nan,3.12850612769808,nan
14.8,nan,2.99344255396329,nan,3.11288755089637,nan
14.8166666666667,nan,2.9750419291777,nan,3.09674094481554,nan
14.8333333333333,nan,2.95646358785653,nan,3.08008573628719,nan
14.85,nan,2.9377245812732,nan,3.06294183101788,nan
14.8666666666667,nan,2.91884151920951,nan,3.04532953611563,nan
14.8833333333333,nan,2.89983055914657,nan,3.0272694853221,nan
14.9,nan,2.88070739737895,nan,3.00878256741944,nan
14.9166666666667,nan,2.86148726195857,nan,2.98988985820082,nan
14.9333333333333,nan,2.84218490737218,nan,2.97061255630896,nan
14.95,nan,2.82281461085542,nan,2.95097192317156,nan
14.9666666666667,nan,2.8033901702442,nan,2.93098922718773,nan
14.9833333333333,nan,2.78392490326594,nan,2.91068569225217,nan
15,2.7650705803473,2.76443164817195,0.000638932175353,2.89008245064321,0.125011870295905
15.0166666666667,nan,2.74492276561419,nan,2.86920050024424,nan
15.0333333333333,nan,2.72541014167172,nan,2.84806066602055,nan
15.05,nan,2.70590519193292,nan,2.82668356563279,nan
15.0666666666667,nan,2.68641886654335,nan,2.80508957903048,nan
15.0833333333333,nan,2.66696165613133,nan,2.78329882184348,nan
15.1,nan,2.64754359852627,nan,2.76133112236411,nan
15.1166666666667,nan,2.62817428618807,nan,2.73920600189565,nan
15.1333333333333,nan,2.60886287427055,nan,2.71694265823123,nan
15.15,nan,2.589618089243,nan,2.69455995201864,nan
15.1666666666667,nan,2.57044823800092,nan,2.67207639576251,nan
15.1833333333333,nan,2.55136121739751,nan,2.64951014521543,nan
15.2,nan,2.53236452413393,nan,2.62687899291155,nan
15.2166666666667,nan,2.51346526494833,nan,2.60420036360149,nan
15.2333333333333,nan,2.49467016704851,nan,2.5814913113544,nan
15.25,2.4756571843239,2.47598558873623,0.000328404412329,2.55876851810183,0.083111333777933
15.2666666666667,nan,2.45741753017491,nan,2.53604829340744,nan
15.2833333333333,nan,2.43897164425606,nan,2.51334657525924,nan
15.3,nan,2.42065324752349,nan,2.49067893169063,nan
15.3166666666667,nan,2.40246733111695,nan,2.46806056304967,nan
15.3333333333333,nan,2.38441857170094,nan,2.44550630474975,nan
15.35,nan,2.36651134234655,nan,2.42303063034433,nan
15.3666666666667,nan,2.34874972333843,nan,2.40064765478416,nan
15.3833333333333,nan,2.33113751288007,nan,2.37837113772458,nan
15.4,nan,2.31367823767492,nan,2.35621448676651,nan
15.4166666666667,nan,2.29637516336174,nan,2.33419076052221,nan
15.4333333333333,nan,2.27923130478708,nan,2.31231267141188,nan
15.45,nan,2.26224943609701,nan,2.29059258810723,nan
15.4666666666667,nan,2.24543210063582,nan,2.26904253754815,nan
15.4833333333333,nan,2.22878162063772,nan,2.24767420647187,nan
15.5,2.21125313204075,2.21230010670291,0.00104697466216,2.22649894240049,0.015245810359739
15.5166666666667,nan,2.19598946704803,nan,2.20552775404729,nan
15.5333333333333,nan,2.17985141652452,nan,2.1847713111072,nan
15.55,nan,2.16388748539906,nan,2.16423994341087,nan
15.5666666666667,nan,2.14809902789162,nan,2.14394363942781,nan
15.5833333333333,nan,2.13248723046818,nan,2.12389204411379,nan
15.6,nan,2.11705311988574,nan,2.10409445610794,nan
15.6166666666667,nan,2.10179757098889,nan,2.08455982429122,nan
15.6333333333333,nan,2.08672131425742,nan,2.06529674372805,nan
15.65,nan,2.07182494310612,nan,2.04631345102021,nan
15.6666666666667,nan,2.05710892093758,nan,2.02761781910873,nan
15.6833333333333,nan,2.04257358795093,nan,2.00921735156985,nan
15.7,nan,2.02821916770762,nan,1.9911191764543,nan
15.7166666666667,nan,2.01404577345972,nan,1.97333003972973,nan
15.7333333333333,nan,2.00005341424201,nan,1.95585629838803,nan
15.75,1.98492381867372,1.98624200073351,0.001318182059787,1.93870391329038,0.046219905383338
15.7666666666667,nan,1.97261135089209,nan,1.92187844182203,nan
15.7833333333333,nan,1.95916119536697,nan,1.90538503043871,nan
15.8,nan,1.94589118269441,nan,1.88922840718642,nan
15.8166666666667,nan,1.93280088428059,nan,1.87341287428272,nan
15.8333333333333,nan,1.91988979917869,nan,1.85794230084781,nan
15.85,nan,1.90715735866392,nan,1.84282011587611,nan
15.8666666666667,nan,1.894602930613,nan,1.82804930154078,nan
15.8833333333333,nan,1.8822258236934,nan,1.81363238692189,nan
15.9,nan,1.87002529136792,nan,1.79957144224963,nan
15.9166666666667,nan,1.85800053572037,nan,1.78586807375053,nan
15.9333333333333,nan,1.84615071110787,nan,1.77252341918396,nan
15.95,nan,1.83447492764544,nan,1.75953814415047,nan
15.9666666666667,nan,1.82297225452848,nan,1.74691243925098,nan
15.9833333333333,nan,1.81164172319885,nan,1.7346460181694,nan
16,1.79938235543566,1.80048233035951,0.001099974923857,1.7227381167456,0.076644238690058
16.0166666666667,nan,1.78949304084382,nan,1.71118749310014,nan
16.0333333333333,nan,1.77867279034398,nan,1.69999242886283,nan
16.05,nan,1.76802048800471,nan,1.68915073155202,nan
16.0666666666667,nan,1.75753501888636,nan,1.678659738141,nan
16.0833333333333,nan,1.7472152463033,nan,1.66851631984164,nan
16.1,nan,1.73706001404168,nan,1.65871688812494,nan
16.1166666666667,nan,1.72706814846188,nan,1.64925740199119,nan
16.1333333333333,nan,1.71723846049008,nan,1.6401333764922,nan
16.15,nan,1.70756974750334,nan,1.63133989250038,nan
16.1666666666667,nan,1.6980607951127,nan,1.6228716077114,nan
16.1833333333333,nan,1.68871037884869,nan,1.61472276885826,nan
16.2,nan,1.67951726575297,nan,1.60688722510775,nan
16.2166666666667,nan,1.67048021588042,nan,1.59935844260285,nan
16.2333333333333,nan,1.6615979837155,nan,1.592129520109,nan
16.25,1.65219078185071,1.65286931950648,0.000678537655777,1.58519320571438,0.06699757613633
16.2666666666667,nan,1.64429297052133,nan,1.5785419145317,nan
16.2833333333333,nan,1.63586768222852,nan,1.57216774734263,nan
16.3,nan,1.62759219940636,nan,1.56606251012299,nan
16.3166666666667,nan,1.61946526718396,nan,1.56021773438397,nan
16.3333333333333,nan,1.61148563201686,nan,1.55462469826229,nan
16.35,nan,1.6036520426006,nan,1.54927444829074,nan
16.3666666666667,nan,1.59596325072492,nan,1.54415782177905,nan
16.3833333333333,nan,1.58841801207133,nan,1.5392654697366,nan
16.4,nan,1.58101508695694,nan,1.53458788026661,nan
16.4166666666667,nan,1.57375324102684,nan,1.53011540236459,nan
16.4333333333333,nan,1.56663124589797,nan,1.52583827005348,nan
16.45,nan,1.55964787975614,nan,1.52174662679086,nan
16.4666666666667,nan,1.55280192790916,nan,1.5178305500857,nan
16.4833333333333,nan,1.54609218329785,nan,1.51408007626422,nan
16.5,1.53929247401155,1.53951744696721,0.000224972955654,1.51048522532655,0.028807248684999
16.5166666666667,nan,1.53307652849966,nan,1.50703602584057,nan
16.5333333333333,nan,1.52676824641227,nan,1.5037225398194,nan
16.55,nan,1.52059142852002,nan,1.500534887534,nan
16.5666666666667,nan,1.5145449122663,nan,1.49746327221383,nan
16.5833333333333,nan,1.50862754502337,nan,1.49449800459083,nan
16.6,nan,1.50283818436298,nan,1.49162952724524,nan
16.6166666666667,nan,1.49717569830008,nan,1.48884843871303,nan
16.6333333333333,nan,1.4916389655101,nan,1.48614551731575,nan
16.65,nan,1.48622687552181,nan,1.48351174467685,nan
16.6666666666667,nan,1.48093832888684,nan,1.48093832888687,nan
16.6833333333333,nan,1.47577223732717,nan,1.47841672728305,nan
16.7,nan,1.47072752386165,nan,1.47593866880635,nan
16.7166666666667,nan,1.46580312291346,nan,1.47349617590114,nan
16.7333333333333,nan,1.46099798039867,nan,1.47108158591971,nan
16.75,1.45639172232622,1.45631105379752,8.06685286958153E-05,1.46868757199399,0.012295849667774
16.7666666666667,nan,1.45174131220938,nan,1.46630716333473,nan
16.7833333333333,nan,1.44728773639253,nan,1.46393376491626,nan
16.8,nan,1.4429493187891,nan,1.46156117650271,nan
16.8166666666667,nan,1.43872506353691,nan,1.45918361096863,nan
16.8333333333333,nan,1.43461398646832,nan,1.45679571186409,nan
16.85,nan,1.43061511509737,nan,1.4543925701706,nan
16.8666666666667,nan,1.42672748859598,nan,1.45196974019123,nan
16.8833333333333,nan,1.42295015775941,nan,1.4495232545139,nan
16.9,nan,1.41928218496269,nan,1.44704963798357,nan
16.9166666666667,nan,1.41572264410748,nan,1.44454592061493,nan
16.9333333333333,nan,1.41227062056129,nan,1.4420096493735,nan
16.95,nan,1.40892521108845,nan,1.43943889874939,nan
16.9666666666667,nan,1.40568552377457,nan,1.43683228004408,nan
16.9833333333333,nan,1.40255067794398,nan,1.43418894928874,nan
17,1.39971142908533,1.39951980407159,0.000191625013737,1.4315086137076,0.031797184622274
17.0166666666667,nan,1.39659204368931,nan,1.42879153664005,nan
17.0333333333333,nan,1.39376654928708,nan,1.42603854083117,nan
17.05,nan,1.3910424842102,nan,1.42325101000136,nan
17.0666666666667,nan,1.38841902255189,nan,1.42043088860358,nan
17.0833333333333,nan,1.38589534904278,nan,1.4175806796786,nan
17.1,nan,1.38347065893694,nan,1.41470344071959,nan
17.1166666666667,nan,1.38114415789539,nan,1.41180277746019,nan
17.1333333333333,nan,1.378915061867,nan,1.40888283550392,nan
17.15,nan,1.3767825969675,nan,1.40594828971729,nan
17.1666666666667,nan,1.37474599935669,nan,1.40300433131644,nan
17.1833333333333,nan,1.37280451511446,nan,1.40005665258338,nan
17.2,nan,1.37095740011571,nan,1.3971114291578,nan
17.2166666666667,nan,1.36920391990442,nan,1.3941752998611,nan
17.2333333333333,nan,1.36754334956755,nan,1.39125534402043,nan
17.25,1.36602134005242,1.36597497360844,4.6366443978263E-05,1.38835905627552,0.022337716223094
17.2666666666667,nan,1.3644980858207,nan,1.38549431886394,nan
17.2833333333333,nan,1.36311198916212,nan,1.38266937139929,nan
17.3,nan,1.36181599562943,nan,1.3798927781725,nan
17.3166666666667,nan,1.36060942613373,nan,1.37717339302672,nan
17.3333333333333,nan,1.35949161037717,nan,1.37452032187575,nan
17.35,nan,1.35846188673076,nan,1.3719428829576,nan
17.3666666666667,nan,1.3575196021136,nan,1.36945056493654,nan
17.3833333333333,nan,1.35666411187405,nan,1.36705298298919,nan
17.4,nan,1.35589477967259,nan,1.3647598330342,nan
17.4166666666667,nan,1.35521097736661,nan,1.36258084428679,nan
17.4333333333333,nan,1.3546120848977,nan,1.36052573034356,nan
17.45,nan,1.35409749018099,nan,1.35860413902441,nan
17.4666666666667,nan,1.35366658899747,nan,1.35682560122077,nan
17.4833333333333,nan,1.35331878488829,nan,1.35519947901939,nan
17.5,1.35277662555735,1.35305348905274,0.000276863495388,1.35373491339016,0.000958287832802
17.5166666666667,nan,1.35287012024829,nan,1.35244077174313,nan
17.5333333333333,nan,1.35276810469453,nan,1.35132559567636,nan
17.55,nan,1.35274687597962,nan,1.35039754924644,nan
17.5666666666667,nan,1.3528058749705,nan,1.34966436810583,nan
17.5833333333333,nan,1.35294454972626,nan,1.34913330985579,nan
17.6,nan,1.35316235541516,nan,1.34881110596843,nan
17.6166666666667,nan,1.35345875423518,nan,1.34870391563051,nan
17.6333333333333,nan,1.3538332153383,nan,1.34881728185804,nan
17.65,nan,1.35428521475851,nan,1.34915609022297,nan
17.6666666666667,nan,1.35481423534368,nan,1.34972453052203,nan
17.6833333333333,nan,1.35541976669142,nan,1.35052606170163,nan
17.7,nan,1.35610130508874,nan,1.35156338033505,nan
17.7166666666667,nan,1.35685835345602,nan,1.35283839292364,nan
17.7333333333333,nan,1.3576904212948,nan,1.35435219226887,nan
17.75,1.35792247107544,1.35859702463986,0.000674553564425,1.35610503813195,0.001817432943493
17.7666666666667,nan,1.35957768601541,nan,1.35809634236579,nan
17.7833333333333,nan,1.36063193439559,nan,1.36032465866929,nan
17.8,nan,1.36175930516903,nan,1.36278767707702,nan
17.8166666666667,nan,1.36295934010796,nan,1.36548222325888,nan
17.8333333333333,nan,1.36423158734124,nan,1.3684042626656,nan
17.85,nan,1.36557560133201,nan,1.37154890951462,nan
17.8666666666667,nan,1.36699094285952,nan,1.37491044057215,nan
17.8833333333333,nan,1.36847717900518,nan,1.37848231364675,nan
17.9,nan,1.3700338831432,nan,1.38225719067201,nan
17.9166666666667,nan,1.37166063493512,nan,1.38622696521793,nan
17.9333333333333,nan,1.37335702032901,nan,1.39038279423725,nan
17.95,nan,1.37512263156275,nan,1.39471513381908,nan
17.9666666666667,nan,1.3769570671716,nan,1.39921377869405,nan
17.9833333333333,nan,1.37885993200004,nan,1.40386790520742,nan
18,1.379899163452,1.38083083721768,0.000931673765674,1.40866611745591,0.028766954003907
18.0166666666667,nan,1.38286940033945,nan,1.41359649626337,nan
18.0333333333333,nan,1.38497524524994,nan,1.41864665065595,nan
18.05,nan,1.38714800223158,nan,1.42380377148724,nan
18.0666666666667,nan,1.3893873079971,nan,1.42905468685578,nan
18.0833333333333,nan,1.3916928057259,nan,1.43438591895491,nan
18.1,nan,1.39406414510412,nan,1.43978374199635,nan
18.1166666666667,nan,1.39650098236888,nan,1.44523424085264,nan
18.1333333333333,nan,1.39900298035598,nan,1.45072337007269,nan
18.15,nan,1.4015698085517,nan,1.45623701293575,nan
18.1666666666667,nan,1.40420114314767,nan,1.46176104022309,nan
18.1833333333333,nan,1.40689666709988,nan,1.46728136840508,nan
18.2,nan,1.40965607019084,nan,1.47278401695856,nan
18.2166666666667,nan,1.41247904909515,nan,1.47825516455283,nan
18.2333333333333,nan,1.41536530744841,nan,1.48368120386303,nan
18.25,1.41725804235692,1.41831455591951,0.001056513562582,1.48904879479512,0.071790752438201
18.2666666666667,nan,1.4213265122856,nan,1.49434491593022,nan
18.2833333333333,nan,1.42440090151058,nan,1.49955691402068,nan
18.3,nan,1.42753745582625,nan,1.50467255139571,nan
18.3166666666667,nan,1.43073591481623,nan,1.50968005115793,nan
18.3333333333333,nan,1.43399602550274,nan,1.5145681400767,nan
18.35,nan,1.43731754243593,nan,1.51932608910584,nan
18.3666666666667,nan,1.44070022778571,nan,1.52394375147559,nan
18.3833333333333,nan,1.44414385143596,nan,1.52841159832862,nan
18.4,nan,1.44764819108103,nan,1.53272075188768,nan
18.4166666666667,nan,1.45121303232442,nan,1.53686301615976,nan
18.4333333333333,nan,1.45483816877963,nan,1.54083090519574,nan
18.45,nan,1.45852340217255,nan,1.5446176689376,nan
18.4666666666667,nan,1.4622685424463,nan,1.54821731669523,nan
18.4833333333333,nan,1.46607340786716,nan,1.55162463830367,nan
18.5,1.46906152912596,1.46993782513252,0.000876296006562,1.55483522301766,0.085773693891696
18.5166666666667,nan,1.4738616294802,nan,1.55784547620412,nan
18.5333333333333,nan,1.47784466479897,nan,1.56065263389603,nan
18.55,nan,1.48188678374056,nan,1.56325477526983,nan
18.5666666666667,nan,1.4859878478326,nan,1.56565083310748,nan
18.5833333333333,nan,1.49014772759281,nan,1.56784060229969,nan
18.6,nan,1.4943663026437,nan,1.56982474644175,nan
18.6166666666667,nan,1.49864346182868,nan,1.57160480256495,nan
18.6333333333333,nan,1.50297910332814,nan,1.57318318403906,nan
18.65,nan,1.50737313477656,nan,1.57456318167022,nan
18.6666666666667,nan,1.51182547338007,nan,1.57574896300745,nan
18.6833333333333,nan,1.51633604603403,nan,1.57674556985909,nan
18.7,nan,1.5209047894413,nan,1.57755891400659,nan
18.7166666666667,nan,1.52553165023022,nan,1.57819577109033,nan
18.7333333333333,nan,1.53021658507294,nan,1.57866377262744,nan
18.75,1.53458711450545,1.53495956080353,0.000372446298079,1.57897139610807,0.044384281602625
18.7666666666667,nan,1.53976055453593,nan,1.57912795310242,nan
18.7833333333333,nan,1.54461955378176,nan,1.57914357529761,nan
18.8,nan,1.54953655656763,nan,1.57902919837094,nan
18.8166666666667,nan,1.55451157155202,nan,1.57879654359427,nan
18.8333333333333,nan,1.55954461814177,nan,1.57845809705461,nan
18.85,nan,1.56463572660765,nan,1.57802708636709,nan
18.8666666666667,nan,1.56978493819965,nan,1.57751745475044,nan
18.8833333333333,nan,1.57499230526105,nan,1.57694383233134,nan
18.9,nan,1.58025789134173,nan,1.57632150454222,nan
18.9166666666667,nan,1.58558177131088,nan,1.57566637747982,nan
18.9333333333333,nan,1.59096403146807,nan,1.57499494009601,nan
18.95,nan,1.59640476965371,nan,1.57432422310312,nan
18.9666666666667,nan,1.60190409535813,nan,1.57367175448656,nan
18.9833333333333,nan,1.60746212982939,nan,1.5730555115373,nan
19,1.61338064177604,1.61307900617999,0.000301635596055,1.57249386933599,0.040886772440049
19.0166666666667,nan,1.61875486949183,nan,1.57200554564847,nan
19.0333333333333,nan,1.62448987692008,nan,1.57160954222127,nan
19.05,nan,1.63028419779548,nan,1.57132508250225,nan
19.0666666666667,nan,1.63613801372482,nan,1.57117154584956,nan
19.0833333333333,nan,1.64205151869012,nan,1.57116839833638,nan
19.1,nan,1.64802491914598,nan,1.57133512030592,nan
19.1166666666667,nan,1.65405843411524,nan,1.57169113088098,nan
19.1333333333333,nan,1.6601522952827,nan,1.57225570968629,nan
19.15,nan,1.66630674708725,nan,1.57304791609584,nan
19.1666666666667,nan,1.67252204681185,nan,1.57408650637376,nan
19.1833333333333,nan,1.67879846467172,nan,1.57538984913329,nan
19.2,nan,1.68513628390034,nan,1.57697583959275,nan
19.2166666666667,nan,1.69153580083365,nan,1.5788618131608,nan
19.2333333333333,nan,1.6979973249918,nan,1.58106445893211,nan
19.25,1.70539254384232,1.70452117915897,0.000871364683351,1.58359973371875,0.121792810123572
19.2666666666667,nan,1.71110769946078,nan,1.58648277728232,nan
19.2833333333333,nan,1.71775723543942,nan,1.58972782946173,nan
19.3,nan,1.72447015012659,nan,1.59334814991594,nan
19.3166666666667,nan,1.7312468201136,nan,1.59735594121319,nan
19.3333333333333,nan,1.73808763561944,nan,1.60176227600275,nan
19.35,nan,1.74499300055591,nan,1.60657702899574,nan
19.3666666666667,nan,1.75196333259025,nan,1.61180881446359,nan
19.3833333333333,nan,1.75899906320501,nan,1.61746492992927,nan
19.4,nan,1.76610063775506,nan,1.62355130668486,nan
19.4166666666667,nan,1.77326851552167,nan,1.63007246771239,nan
19.4333333333333,nan,1.7805031697637,nan,1.63703149351937,nan
19.45,nan,1.78780508776555,nan,1.64442999632384,nan
19.4666666666667,nan,1.79517477088194,nan,1.65226810293837,nan
19.4833333333333,nan,1.80261273457924,nan,1.66054444660947,nan
19.5,1.81118689012443,1.81011950847359,0.001067381650838,1.66925616796971,0.141930722154722
19.5166666666667,nan,1.81769563636505,nan,1.67839892515701,nan
19.5333333333333,nan,1.82534167626859,nan,1.68796691305027,nan
19.55,nan,1.83305820044041,nan,1.6979528914654,nan
19.5666666666667,nan,1.8408457954009,nan,1.70834822205242,nan
19.5833333333333,nan,1.84870506195294,nan,1.71914291353604,nan
19.6,nan,1.85663661519628,nan,1.73032567484819,nan
19.6166666666667,nan,1.86464108453664,nan,1.74188397561707,nan
19.6333333333333,nan,1.87271911369085,nan,1.75380411340152,nan
19.65,nan,1.88087136068602,nan,1.7660712869949,nan
19.6666666666667,nan,1.88909849785449,nan,1.778669675071,nan
19.6833333333333,nan,1.89740121182252,nan,1.79158251940416,nan
19.7,nan,1.90578020349344,nan,1.80479221187017,nan
19.7166666666667,nan,1.91423618802514,nan,1.81828038442191,nan
19.7333333333333,nan,1.92276989480072,nan,1.8320280012333,nan
19.75,1.93213391348172,1.93138206739291,0.000751846088812,1.84601545221977,0.086118461261951
19.7666666666667,nan,1.94007346352127,nan,1.86022264716762,nan
19.7833333333333,nan,1.94884485500249,nan,1.87462910974222,nan
19.8,nan,1.95769702769275,nan,1.88921407069038,nan
19.8166666666667,nan,1.96663078142193,nan,1.90395655960826,nan
19.8333333333333,nan,1.97564692992006,nan,1.91883549470707,nan
19.85,nan,1.98474630073425,nan,1.93382977007765,nan
19.8666666666667,nan,1.99392973513679,nan,1.94891834002594,nan
19.8833333333333,nan,2.00319808802328,nan,1.96408030012623,nan
19.9,nan,2.01255222780104,nan,1.97929496471362,nan
19.9166666666667,nan,2.02199303626601,nan,1.99454194061391,nan
19.9333333333333,nan,2.03152140846933,nan,2.00980119698053,nan
19.95,nan,2.04113825257166,nan,2.02505313118111,nan
19.9666666666667,nan,2.05084448968529,nan,2.04027863074212,nan
19.9833333333333,nan,2.06064105370331,nan,2.05545913142379,nan
20,2.07057667155448,2.07052889111544,4.77804390390801E-05,2.07057667155448,6.22E-15
20.0166666666667,nan,2.0805089608093,nan,2.08561394280611,nan
20.0333333333333,nan,2.09058223385749,nan,2.10055433763792,nan
20.05,nan,2.10074969328829,nan,2.11538199367557,nan
20.0666666666667,nan,2.1110123338411,nan,2.13008183532514,nan
20.0833333333333,nan,2.12137116170395,nan,2.14463961294894,nan
20.1,nan,2.13182719423422,nan,2.15904193994956,nan
20.1166666666667,nan,2.14238145965994,nan,2.17327632812181,nan
20.1333333333333,nan,2.15303499676231,nan,2.1873312216406,nan
20.15,nan,2.16378885453805,nan,2.20119603005289,nan
20.1666666666667,nan,2.17464409184025,nan,2.21486116063783,nan
20.1833333333333,nan,2.1856017769978,nan,2.22831805048846,nan
20.2,nan,2.19666298741157,nan,2.24155919865182,nan
20.2166666666667,nan,2.20782880912706,nan,2.25457819864338,nan
20.2333333333333,nan,2.2191003363821,nan,2.26736977162334,nan
20.25,2.22988495477708,2.23047867112887,0.000593716351787,2.27992980049098,0.050044845713896
20.2666666666667,nan,2.24196492252933,nan,2.29225536511384,nan
20.2833333333333,nan,2.25356020642253,nan,2.30434477886586,nan
20.3,nan,2.26526564476319,nan,2.3161976265983,nan
20.3166666666667,nan,2.27708236503059,nan,2.32781480411263,nan
20.3333333333333,nan,2.28901149960626,nan,2.3391985591426,nan
20.35,nan,2.30105418511947,nan,2.35035253378567,nan
20.3666666666667,nan,2.31321156175977,nan,2.36128180824898,nan
20.3833333333333,nan,2.32548477255503,nan,2.37199294569426,nan
20.4,nan,2.33787496261373,nan,2.3824940378787,nan
20.4166666666667,nan,2.35038327833104,nan,2.39279475119214,nan
20.4333333333333,nan,2.36301086655693,nan,2.40290637259081,nan
20.45,nan,2.37575887372472,nan,2.41284185481695,nan
20.4666666666667,nan,2.38862844494069,nan,2.42261586017965,nan
20.4833333333333,nan,2.40162072303104,nan,2.43224480204935,nan
20.5,2.41381956268094,2.41473684754722,0.000917284866274,2.44174688309356,0.02792732041262
20.5166666666667,nan,2.42797795372738,nan,2.45114212914953,nan
20.5333333333333,nan,2.44134517141286,nan,2.46045241749943,nan
20.55,nan,2.45483962391908,nan,2.46970149818034,nan
20.5666666666667,nan,2.46846242685901,nan,2.47891500683354,nan
20.5833333333333,nan,2.48221468691903,nan,2.4881204674759,nan
20.6,nan,2.49609750058518,nan,2.49734728346358,nan
20.6166666666667,nan,2.51011195281928,nan,2.50662671482322,nan
20.6333333333333,nan,2.52425911568417,nan,2.51599184005002,nan
20.65,nan,2.53854004691661,nan,2.525477500423,nan
20.6666666666667,nan,2.55295578844694,nan,2.53512022487295,nan
20.6833333333333,nan,2.5675073648655,nan,2.54495813346354,nan
20.7,nan,2.58219578183376,nan,2.55503081761818,nan
20.7166666666667,nan,2.59702202444082,nan,2.56537919535409,nan
20.7333333333333,nan,2.61198705550299,nan,2.57604533997341,nan
20.75,2.62632215925733,2.62709181380825,0.000769654550922,2.58707228092125,0.03924987833608
20.7666666666667,nan,2.64233721230238,nan,2.598503775851,nan
20.7833333333333,nan,2.6577241362187,nan,2.6103840533494,nan
20.8,nan,2.67325344115016,nan,2.62275752626132,nan
20.8166666666667,nan,2.68892595106314,nan,2.63566847612432,nan
20.8333333333333,nan,2.70474245625459,nan,2.64916070986425,nan
20.85,nan,2.72070371125089,nan,2.66327719061454,nan
20.8666666666667,nan,2.73681043264961,nan,2.67805964528568,nan
20.8833333333333,nan,2.7530632969046,nan,2.69354815231633,nan
20.9,nan,2.76946293805481,nan,2.70978071386062,nan
20.9166666666667,nan,2.78600994539747,nan,2.72679281748369,nan
20.9333333333333,nan,2.80270486110692,nan,2.74461699322101,nan
20.95,nan,2.81954817779975,nan,2.76328237257494,nan
20.9666666666667,nan,2.83654033604845,nan,2.78281425664191,nan
20.9833333333333,nan,2.85368172184374,nan,2.80323370105016,nan
21,2.87078592030751,2.87097266400887,0.000186743701368,2.82455712571053,0.046228794596976
21.0166666666667,nan,2.8884134315666,nan,2.8467959575092,nan
21.0333333333333,nan,2.90600423106209,nan,2.86995631398013,nan
21.05,nan,2.92374520384365,nan,2.8940387356632,nan
21.0666666666667,nan,2.94163642330379,nan,2.91903797427818,nan
21.0833333333333,nan,2.95967789208481,nan,2.94494284302042,nan
21.1,nan,2.97786953925067,nan,2.97173613422507,nan
21.1166666666667,nan,2.99621121743006,nan,2.99939460837569,nan
21.1333333333333,nan,3.01470269993347,nan,3.02788905698352,nan
21.15,nan,3.03334367784935,nan,3.05718444027893,nan
21.1666666666667,nan,3.05213375712328,nan,3.08724009898991,nan
21.1833333333333,nan,3.07107245562495,nan,3.11801003778962,nan
21.2,nan,3.09015920020851,nan,3.14944327634039,nan
21.2166666666667,nan,3.10939332377105,nan,3.18148426230155,nan
21.2333333333333,nan,3.12877406231583,nan,3.21407333926464,nan
21.25,3.14845301884988,3.14830055202527,0.000152466824606,3.24714726138059,0.098694242530717
21.2666666666667,nan,3.16797182635115,nan,3.28063974549229,nan
21.2833333333333,nan,3.18778681312809,nan,3.31448205091181,nan
21.3,nan,3.20774433171761,nan,3.34860357660596,nan
21.3166666666667,nan,3.22784309018996,nan,3.3829324654762,nan
21.3333333333333,nan,3.24808168255176,nan,3.41739620563589,nan
21.35,nan,3.26845858602688,nan,3.4519222190761,nan
21.3666666666667,nan,3.28897215839943,nan,3.48643842884054,nan
21.3833333333333,nan,3.30962063542709,nan,3.52087379676239,nan
21.4,nan,3.33040212833327,nan,3.55515882490414,nan
21.4166666666667,nan,3.35131462138834,nan,3.58922601504232,nan
21.4333333333333,nan,3.37235596958749,nan,3.62301028179785,nan
21.45,nan,3.39352389643645,nan,3.65644931628961,nan
21.4666666666667,nan,3.41481599185391,nan,3.68948389843725,nan
21.4833333333333,nan,3.43622971020026,nan,3.72205815722315,nan
21.5,3.45773700778797,3.45776236844381,2.53606558366926E-05,3.75411977931355,0.29638277152558
21.5166666666667,nan,3.47941114447319,nan,3.78562016741011,nan
21.5333333333333,nan,3.50117307556749,nan,3.81651455054114,nan
21.55,nan,3.52304505703335,nan,3.84676204919608,nan
21.5666666666667,nan,3.54502384101995,nan,3.87632569875581,nan
21.5833333333333,nan,3.5671060355221,nan,3.90517243507747,nan
21.6,nan,3.58928810358073,nan,3.93327304636369,nan
21.6166666666667,nan,3.61156636269267,nan,3.96060209559352,nan
21.6333333333333,nan,3.63393698443748,nan,3.98713781782934,nan
21.65,nan,3.65639599433234,nan,4.01286199665676,nan
21.6666666666667,nan,3.67893927192486,nan,4.03775982387831,nan
21.6833333333333,nan,3.70156255113093,nan,4.06181974638358,nan
21.7,nan,3.72426142082897,nan,4.08503330387234,nan
21.7166666666667,nan,3.747031325717,nan,4.10739496083035,nan
21.7333333333333,nan,3.76986756744146,nan,4.12890193585876,nan
21.75,3.79122319005334,3.79276530600453,0.001542115951196,4.14955403115403,0.358330841100689
21.7666666666667,nan,3.81571956145777,nan,4.16935346463029,nan
21.7833333333333,nan,3.83872521588684,nan,4.18830470688386,nan
21.8,nan,3.8617770156943,nan,4.20641432492058,nan
21.8166666666667,nan,3.88486957418439,nan,4.2236908343127,nan
21.8333333333333,nan,3.90799737445376,nan,4.24014456121938,nan
21.85,nan,3.93115477259235,nan,4.25578751550334,nan
21.8666666666667,nan,3.95433600119516,nan,4.27063327600001,nan
21.8833333333333,nan,3.9775351731877,nan,4.28469688885222,nan
21.9,nan,4.00074628596492,nan,4.2979947797071,nan
21.9166666666667,nan,4.02396322584246,nan,4.31054468048464,nan
21.9333333333333,nan,4.04717977282008,nan,4.32236557136819,nan
21.95,nan,4.07038960565305,nan,4.33347763863191,nan
21.9666666666667,nan,4.09358630722794,nan,4.34390224891023,nan
21.9833333333333,nan,4.11676337023892,nan,4.35366194052337,nan
22,4.13620610105296,4.13991420315704,0.003708102104078,4.36278043250117,0.226574331448214
22.0166666666667,nan,4.16303213648587,nan,4.37128265198894,nan
22.0333333333333,nan,4.18611042929517,nan,4.37919478077175,nan
22.05,nan,4.20914227602232,nan,4.3865443217094,nan
22.0666666666667,nan,4.23212081353199,nan,4.39336018593053,nan
22.0833333333333,nan,4.25503912841973,nan,4.39967280167937,nan
22.1,nan,4.27789026454957,nan,4.40551424573608,nan
22.1166666666667,nan,4.30066723080814,nan,4.41091839832567,nan
22.1333333333333,nan,4.32336300906237,nan,4.41592112237866,nan
22.15,nan,4.3459705623034,nan,4.42056046788731,nan
22.1666666666667,nan,4.36848284295938,nan,4.42487690189033,nan
22.1833333333333,nan,4.39089280135874,nan,4.42891356428716,nan
22.2,nan,4.41319339432534,nan,4.43271654919206,nan
22.2166666666667,nan,4.43537759388472,nan,4.43633521084425,nan
22.2333333333333,nan,4.45743839606092,nan,4.43982249213704,nan
22.25,4.47398417726927,4.47936882974241,0.005384652473148,4.44323527255844,0.03074890471083
22.2666666666667,nan,4.50116196559548,nan,4.44663473066662,nan
22.2833333333333,nan,4.52281092500111,nan,4.4500867140851,nan
22.3,nan,4.54430888899406,nan,4.45366210729813,nan
22.3166666666667,nan,4.56564910717975,nan,4.45743718417618,nan
22.3333333333333,nan,4.58682490660515,nan,4.46149392807883,nan
22.35,nan,4.60782970056102,nan,4.46592029751308,nan
22.3666666666667,nan,4.62865699729112,nan,4.47081040964499,nan
22.3833333333333,nan,4.64930040858376,nan,4.47626460752095,nan
22.4,nan,4.66975365822483,nan,4.48238936979782,nan
22.4166666666667,nan,4.69001059028617,nan,4.4892970144042,nan
22.4333333333333,nan,4.71006517722852,nan,4.49710514034932,nan
22.45,nan,4.72991152779608,nan,4.50593574561219,nan
22.4666666666667,nan,4.74954389468126,nan,4.51591395474006,nan
22.4833333333333,nan,4.7689566819377,nan,4.52716628887316,nan
22.5,4.78276326899494,4.78814445212333,0.005381183128398,4.53981841514663,0.242944853848305
22.5166666666667,nan,4.80710193315252,nan,4.55399232385766,nan
22.5333333333333,nan,4.82582402483918,nan,4.56980290259586,nan
22.55,nan,4.84430580511507,nan,4.58735390874583,nan
22.5666666666667,nan,4.86254253590539,nan,4.6067333867918,nan
22.5833333333333,nan,4.88052966864807,nan,4.62800863490065,nan
22.6,nan,4.89826284944254,nan,4.65122089462636,nan
22.6166666666667,nan,4.91573792381556,nan,4.67638001396632,nan
22.6333333333333,nan,4.93295094109492,nan,4.7034594099911,nan
22.65,nan,4.94989815837833,nan,4.73239172232621,nan
22.6666666666667,nan,4.96657604409285,nan,4.76306558991943,nan
22.6833333333333,nan,4.98298128113637,nan,4.79532398704754,nan
22.7,nan,4.99911076959592,nan,4.82896450851465,nan
22.7166666666667,nan,5.01496162904102,nan,4.86374189164327,nan
22.7333333333333,nan,5.03053120038816,nan,4.89937290537535,nan
22.75,5.04209234358038,5.04581704733638,0.003724703756003,4.93554353632888,0.106548807251504
22.7666666666667,nan,5.0608169573756,nan,4.97191818016546,nan
22.7833333333333,nan,5.0755289423687,nan,5.00815033408188,nan
22.8,nan,5.08995123871238,nan,5.04389411524532,nan
22.8166666666667,nan,5.1040823070809,nan,5.0788158290817,nan
22.8333333333333,nan,5.11792083175993,nan,5.11260479846383,nan
22.85,nan,5.13146571957744,nan,5.14498274305127,nan
22.8666666666667,nan,5.14471609844115,nan,5.1757111545214,nan
22.8833333333333,nan,5.15767131549246,nan,5.20459632256812,nan
22.9,nan,5.17033093488781,nan,5.23149189570869,nan
22.9166666666667,nan,5.18269473521988,nan,5.25629907752789,nan
22.9333333333333,nan,5.19476270659159,nan,5.2789647366093,nan
22.95,nan,5.2065350473571,nan,5.29947783079014,nan
22.9666666666667,nan,5.21801216054394,nan,5.31786460845365,nan
22.9833333333333,nan,5.22919464997286,nan,5.33418305602937,nan
23,5.23864682170282,5.24008331608978,0.001436494386955,5.3485170230921,0.109870201389276
23.0166666666667,nan,5.25067915152851,nan,5.36097038900448,nan
23.0333333333333,nan,5.26098333641905,nan,5.37166155253754,nan
23.05,nan,5.27099723346075,nan,5.38071844075946,nan
23.0666666666667,nan,5.28072238277656,nan,5.38827415483454,nan
23.0833333333333,nan,5.29016049656815,nan,5.39446330382065,nan
23.1,nan,5.29931345358621,nan,5.39941902559427,nan
23.1166666666667,nan,5.3081832934394,nan,5.40327065678348,nan
23.1333333333333,nan,5.31677221075447,nan,5.40614198963069,nan
23.15,nan,5.32508254920914,nan,5.40815004076699,nan
23.1666666666667,nan,5.33311679545409,nan,5.40940425243739,nan
23.1833333333333,nan,5.34087757294134,nan,5.41000604834149,nan
23.2,nan,5.34836763567697,nan,5.41004867184372,nan
23.2166666666667,nan,5.35558986191454,nan,5.40961724217379,nan
23.2333333333333,nan,5.3625472478058,nan,5.40878897310516,nan
23.25,5.36913386042642,5.36924290102434,0.000109040597922,5.40763350757341,0.038499647146993
23.2666666666667,nan,5.37568003437902,nan,5.40621333019758,nan
23.2833333333333,nan,5.38186195942994,nan,5.40458422735231,nan
23.3,nan,5.38779208012339,nan,5.40279577114939,nan
23.3166666666667,nan,5.3934738864587,nan,5.40089180938134,nan
23.3333333333333,nan,5.39891094820019,nan,5.39891094819999,nan
23.35,nan,5.40410690864692,nan,5.39688701812824,nan
23.3666666666667,nan,5.40906547847252,nan,5.39484951705086,nan
23.3833333333333,nan,5.41379042964514,nan,5.39282402620089,nan
23.4,nan,5.41828558943937,nan,5.39083259697493,nan
23.4166666666667,nan,5.42255483455002,nan,5.38889410776777,nan
23.4333333333333,nan,5.42660208531501,nan,5.38702459100506,nan
23.45,nan,5.43043130005863,nan,5.38523753125054,nan
23.4666666666667,nan,5.43404646956048,nan,5.38354413573571,nan
23.4833333333333,nan,5.43745161165875,nan,5.38195357895631,nan
23.5,5.44035299698744,5.44065076599405,0.000297769006614,5.38047322314621,0.05987977384123
23.5166666666667,nan,5.44364798889834,nan,5.37910881650969,nan
23.5333333333333,nan,5.44644734843617,nan,5.3778646710903,nan
23.55,nan,5.44905291960071,nan,5.37674382210925,nan
23.5666666666667,nan,5.4514687796699,nan,5.37574817052007,nan
23.5833333333333,nan,5.45369900372524,nan,5.37487861042772,nan
23.6,nan,5.45574766033598,nan,5.37413514290249,nan
23.6166666666667,nan,5.45761880741178,nan,5.37351697760311,nan
23.6333333333333,nan,5.45931648822354,nan,5.37302262350094,nan
23.65,nan,5.46084472759634,nan,5.37264996988292,nan
23.6666666666667,nan,5.46220752827257,nan,5.37239635869828,nan
23.6833333333333,nan,5.46340886744644,nan,5.37225864920863,nan
23.7,nan,5.46445269347066,nan,5.3722332758052,nan
23.7166666666667,nan,5.46534292273287,nan,5.3723162997652,nan
23.7333333333333,nan,5.46608343670204,nan,5.37250345563753,nan
23.75,5.46520288128647,5.46667807914326,0.001475197856792,5.37279019287322,0.092412688413251
23.7666666666667,nan,5.46713065349901,nan,5.37317171324863,nan
23.7833333333333,nan,5.4674449204354,nan,5.37364300456677,nan
23.8,nan,5.46762459555,nan,5.37419887106888,nan
23.8166666666667,nan,5.46767334724068,nan,5.37483396093818,nan
23.8333333333333,nan,5.46759479473089,nan,5.37554279123421,nan
23.85,nan,5.4673925062491,nan,5.37631977055615,nan
23.8666666666667,nan,5.46706999735986,nan,5.3771592196997,nan
23.8833333333333,nan,5.46663072944181,nan,5.37805539054068,nan
23.9,nan,5.46607810831071,nan,5.37900248334961,nan
23.9166666666667,nan,5.46541548298283,nan,5.37999466271965,nan
23.9333333333333,nan,5.46464614457528,nan,5.38102607226594,nan
23.95,nan,5.4637733253395,nan,5.38209084823665,nan
23.9666666666667,nan,5.46280019782437,nan,5.38318313215868,nan
23.9833333333333,nan,5.46172987416456,nan,5.38429708262557,nan
24,5.45811741097643,5.46056540548992,0.002447994513494,5.3854268863231,0.072690524653331
24.0166666666667,nan,5.45930978145282,nan,5.38656676837285,nan
24.0333333333333,nan,5.45796592986848,nan,5.38771100206882,nan
24.05,nan,5.45653671646452,nan,5.3888539180677,nan
24.0666666666667,nan,5.4550249447361,nan,5.38998991308937,nan
24.0833333333333,nan,5.45343335590176,nan,5.39111345817306,nan
24.1,nan,5.45176462895669,nan,5.39221910653294,nan
24.1166666666667,nan,5.45002138081936,nan,5.39330150104565,nan
24.1333333333333,nan,5.44820616656679,nan,5.39435538140354,nan
24.15,nan,5.44632147975566,nan,5.39537559095613,nan
24.1666666666667,nan,5.44436975282465,nan,5.39635708326549,nan
24.1833333333333,nan,5.44235335757391,nan,5.39729492839104,nan
24.2,nan,5.44027460571974,nan,5.39818431892228,nan
24.2166666666667,nan,5.43813574951768,nan,5.39902057577037,nan
24.2333333333333,nan,5.43593898245334,nan,5.39979915373015,nan
24.25,5.4315914393542,5.43368643999621,0.00209500064201,5.40051564682111,0.031075792533089
24.2666666666667,nan,5.43138020041205,nan,5.40116579341345,nan
24.2833333333333,nan,5.42902228563275,nan,5.40174548114607,nan
24.3,nan,5.4266146621778,nan,5.40225075163679,nan
24.3166666666667,nan,5.42415924212619,nan,5.40267780499131,nan
24.3333333333333,nan,5.42165788413405,nan,5.40302300410948,nan
24.35,nan,5.41911239449607,nan,5.40328287878979,nan
24.3666666666667,nan,5.41652452824717,nan,5.40345412963295,nan
24.3833333333333,nan,5.41389599030127,nan,5.40353363174207,nan
24.4,nan,5.41122843662504,nan,5.40351843821855,nan
24.4166666666667,nan,5.40852347544306,nan,5.40340578345043,nan
24.4333333333333,nan,5.40578266847223,nan,5.40319308619269,nan
24.45,nan,5.40300753218314,nan,5.40287795243462,nan
24.4666666666667,nan,5.40019953908444,nan,5.40245817805068,nan
24.4833333333333,nan,5.39736011902988,nan,5.40193175123379,nan
24.5,5.39397958209521,5.39449066054358,0.000511078448372,5.40129685470451,0.007317272609304
24.5166666666667,nan,5.39159251216298,nan,5.40055186769477,nan
24.5333333333333,nan,5.38866698379563,nan,5.39969536769996,nan
24.55,nan,5.38571534808923,nan,5.39872613199725,nan
24.5666666666667,nan,5.38273884181159,nan,5.39764313892553,nan
24.5833333333333,nan,5.37973866723897,nan,5.3964455689229,nan
24.6,nan,5.3767159935512,nan,5.3951328053182,nan
24.6166666666667,nan,5.37367195823117,nan,5.39370443487217,nan
24.6333333333333,nan,5.37060766846675,nan,5.39216024806606,nan
24.65,nan,5.36752420255401,nan,5.39050023913218,nan
24.6666666666667,nan,5.36442261129977,nan,5.38872460582516,nan
24.6833333333333,nan,5.36130391942125,nan,5.38683374892824,nan
24.7,nan,5.35816912694213,nan,5.38482827149502,nan
24.7166666666667,nan,5.35501921058297,nan,5.38270897782029,nan
24.7333333333333,nan,5.35185512514446,nan,5.3804768721409,nan
24.75,5.35018125047761,5.34867780488247,0.00150344559514,5.37813315706121,0.027951906583598
24.7666666666667,nan,5.34548816487291,nan,5.37567923170398,nan
24.7833333333333,nan,5.34228710236565,nan,5.37311668958303,nan
24.8,nan,5.33907549812565,nan,5.370447316199,nan
24.8166666666667,nan,5.33585421776141,nan,5.36767308635175,nan
24.8333333333333,nan,5.33262411303649,nan,5.3647961611766,nan
24.85,nan,5.32938602316717,nan,5.36181888489672,nan
24.8666666666667,nan,5.32614077610141,nan,5.35874378129627,nan
24.8833333333333,nan,5.32288918978026,nan,5.35557354991264,nan
24.9,nan,5.31963207337993,nan,5.35231106194905,nan
24.9166666666667,nan,5.31637022853306,nan,5.34895935590934,nan
24.9333333333333,nan,5.31310445053023,nan,5.34552163295493,nan
24.95,nan,5.3098355294972,nan,5.34200125198687,nan
24.9666666666667,nan,5.30656425155118,nan,5.33840172445693,nan
24.9833333333333,nan,5.30329139993254,nan,5.33472670890594,nan
25,5.30273995635136,5.30001775611152,0.002722200239836,5.33098000523837,0.028240048887011
25.0166666666667,nan,5.29674410087061,nan,5.32716554873143,nan
25.0333333333333,nan,5.29347121536001,nan,5.32328740378795,nan
25.05,nan,5.29019988212683,nan,5.31934975743208,nan
25.0666666666667,nan,5.28693088611712,nan,5.3153569125581,nan
25.0833333333333,nan,5.2836650156495,nan,5.31131328093323,nan
25.1,nan,5.28040306336089,nan,5.30722337596457,nan
25.1166666666667,nan,5.27714582712265,nan,5.30309180523206,nan
25.1333333333333,nan,5.27389411092791,nan,5.29892326279968,nan
25.15,nan,5.27064872574791,nan,5.29472252130612,nan
25.1666666666667,nan,5.26741049035944,nan,5.29049442384833,nan
25.1833333333333,nan,5.26418023214007,nan,5.28624387566292,nan
25.2,nan,5.26095878783371,nan,5.28197583561547,nan
25.2166666666667,nan,5.25774700428353,nan,5.27769530750663,nan
25.2333333333333,nan,5.25454573913401,nan,5.27340733120475,nan
25.25,5.25374880680885,5.251355861501,0.002392945307842,5.26911697361587,0.015368166807028
25.2666666666667,nan,5.24817825260943,nan,5.2648293195022,nan
25.2833333333333,nan,5.24501380639935,nan,5.26054946215843,nan
25.3,nan,5.24186343009887,nan,5.2562824939604,nan
25.3166666666667,nan,5.23872804476554,nan,5.25203349679534,nan
25.3333333333333,nan,5.23560858579386,nan,5.24780753239034,nan
25.35,nan,5.23250600339236,nan,5.24360963254824,nan
25.3666666666667,nan,5.22942126302602,nan,5.23944478930781,nan
25.3833333333333,nan,5.22635534582765,nan,5.23531794504136,nan
25.4,nan,5.22330924897654,nan,5.23123398250317,nan
25.4166666666667,nan,5.22028398604403,nan,5.2271977148478,nan
25.4333333333333,nan,5.21728058730899,nan,5.22321387562941,nan
25.45,nan,5.21430010003899,nan,5.2192871088018,nan
25.4666666666667,nan,5.21134358874144,nan,5.21542195873416,nan
25.4833333333333,nan,5.20841213538257,nan,5.21162286026085,nan
25.5,5.20604094775564,5.20550683957555,0.000534108180084,5.20789412878072,0.001853181025084
25.5166666666667,nan,5.20262881873763,nan,5.20423995042771,nan
25.5333333333333,nan,5.19977920821633,nan,5.20066437232782,nan
25.55,nan,5.19695916138614,nan,5.19717129296222,nan
25.5666666666667,nan,5.19416984971529,nan,5.19376445265924,nan
25.5833333333333,nan,5.19141246280252,nan,5.19044742422948,nan
25.6,nan,5.18868820838619,nan,5.18722360376988,nan
25.6166666666667,nan,5.18599831232334,nan,5.18409620165388,nan
25.6333333333333,nan,5.18334401854243,nan,5.18106823373051,nan
25.65,nan,5.18072658896767,nan,5.17814251275452,nan
25.6666666666667,nan,5.17814730341629,nan,5.17532164006717,nan
25.6833333333333,nan,5.17560745947064,nan,5.17260799755284,nan
25.7,nan,5.1731083723232,nan,5.17000373989319,nan
25.7166666666667,nan,5.17065137459739,nan,5.16751078714218,nan
25.7333333333333,nan,5.1682378161434,nan,5.16513081764473,nan
25.75,5.16390326931361,5.16586906381023,0.001965794496618,5.16286526132457,0.001038007989044
25.7666666666667,nan,5.16354650119447,nan,5.16071529336427,nan
25.7833333333333,nan,5.16127152836634,nan,5.15868182830312,nan
25.8,nan,5.15904556157442,nan,5.15676551457729,nan
25.8166666666667,nan,5.15687003292825,nan,5.15496672952798,nan
25.8333333333333,nan,5.15474639006075,nan,5.15328557490244,nan
25.85,nan,5.15267609577094,nan,5.15172187287716,nan
25.8666666666667,nan,5.15066062764752,nan,5.15027516262384,nan
25.8833333333333,nan,5.14870147767335,nan,5.14894469745134,nan
25.9,nan,5.14680015181322,nan,5.14772944254615,nan
25.9166666666667,nan,5.14495816958376,nan,5.1466280733414,nan
25.9333333333333,nan,5.14317706360737,nan,5.14563897454003,nan
25.95,nan,5.14145837914999,nan,5.14476023982435,nan
25.9666666666667,nan,5.13980367364542,nan,5.14398967227314,nan
25.9833333333333,nan,5.13821451620367,nan,5.14332478552605,nan
26,5.13267872887929,5.13669248710697,0.004013758227675,5.14276280571252,0.010084076833222
26.0166666666667,nan,5.13523917729259,nan,5.14230067418379,nan
26.0333333333333,nan,5.13385618782346,nan,5.14193505107548,nan
26.05,nan,5.13254512934793,nan,5.14166231973001,nan
26.0666666666667,nan,5.13130762154776,nan,5.14147859201116,nan
26.0833333333333,nan,5.13014529257732,nan,5.1413797145408,nan
26.1,nan,5.12905977849189,nan,5.14136127589513,nan
26.1166666666667,nan,5.12805272266877,nan,5.14141861478314,nan
26.1333333333333,nan,5.12712577521846,nan,5.14154682925267,nan
26.15,nan,5.12628059238967,nan,5.14174078694783,nan
26.1666666666667,nan,5.12551883596711,nan,5.1419951364591,nan
26.1833333333333,nan,5.12484217266194,nan,5.14230431979771,nan
26.2,nan,5.1242522734973,nan,5.14266258603535,nan
26.2166666666667,nan,5.12375081318847,nan,5.14306400614033,nan
26.2333333333333,nan,5.12333946951804,nan,5.14350248905591,nan
26.25,5.11832726507726,5.12301992270626,0.004692657629001,5.143971799055,0.025644533977738
26.2666666666667,nan,5.12279385477905,nan,5.14446557441648,nan
26.2833333333333,nan,5.1226629489312,nan,5.14497734746205,nan
26.3,nan,5.12262888888736,nan,5.14550056600264,nan
26.3166666666667,nan,5.12269335826085,nan,5.14602861623611,nan
26.3333333333333,nan,5.12285803990983,nan,5.14655484714672,nan
26.35,nan,5.12312461529227,nan,5.14707259645645,nan
26.3666666666667,nan,5.12349476381909,nan,5.14757521818152,nan
26.3833333333333,nan,5.12397016220721,nan,5.14805611184636,nan
26.4,nan,5.12455248383117,nan,5.14850875341996,nan
26.4166666666667,nan,5.12524339807485,nan,5.14892672802691,nan
26.4333333333333,nan,5.1260445696829,nan,5.14930376450836,nan
26.45,nan,5.12695765811259,nan,5.14963377189318,nan
26.4666666666667,nan,5.12798431688592,nan,5.14991087785678,nan
26.4833333333333,nan,5.12912619294284,nan,5.15012946924614,nan
26.5,5.12668742355939,5.13038492599446,0.003697502435071,5.15028423474854,0.023596811189143
26.5166666666667,nan,5.13176214787846,nan,5.15037020979818,nan
26.5333333333333,nan,5.1332594819146,nan,5.1503828238085,nan
26.55,nan,5.13487854226261,nan,5.15031794983359,nan
26.5666666666667,nan,5.13662093328058,nan,5.15017195676383,nan
26.5833333333333,nan,5.13848824888605,nan,5.1499417641688,nan
26.6,nan,5.14048207191761,nan,5.1496248999062,nan
26.6166666666667,nan,5.14260397349919,nan,5.14921956063156,nan
26.6333333333333,nan,5.14485551240599,nan,5.14872467533431,nan
26.65,nan,5.14723823443197,nan,5.1481399720542,nan
26.6666666666667,nan,5.14975367175957,nan,5.14746604792665,nan
26.6833333333333,nan,5.15240334233155,nan,5.14670444271762,nan
26.7,nan,5.15518874922439,nan,5.14585771601533,nan
26.7166666666667,nan,5.15811138002394,nan,5.14492952825845,nan
26.7333333333333,nan,5.16117270620311,nan,5.14392472577844,nan
26.75,5.16290602304787,5.16437418250165,0.001468159453781,5.14284943004282,0.020056593005053
26.7666666666667,nan,5.16771724630749,nan,5.14171113129044,nan
26.7833333333333,nan,5.17120331704053,nan,5.14051878674485,nan
26.8,nan,5.17483379553808,nan,5.13928292358522,nan
26.8166666666667,nan,5.17861006344237,nan,5.13801574685812,nan
26.8333333333333,nan,5.18253348258982,nan,5.13673125247189,nan
26.85,nan,5.18660539440253,nan,5.13544534541692,nan
26.8666666666667,nan,5.19082711928105,nan,5.13417596329201,nan
26.8833333333333,nan,5.1951999559997,nan,5.13294320518263,nan
26.9,nan,5.19972518110309,nan,5.13176946585737,nan
26.9166666666667,nan,5.20440404830468,nan,5.13067957514541,nan
26.9333333333333,nan,5.20923778788765,nan,5.12970094225058,nan
26.95,nan,5.21422760610644,nan,5.12886370457823,nan
26.9666666666667,nan,5.21937468459154,nan,5.12820088044165,nan
26.9833333333333,nan,5.22468017975482,nan,5.12774852475905,nan
27,5.23116131754815,5.23014522219797,0.001016095350178,5.12754588648864,0.103615431059515
27.0166666666667,nan,5.23577091612168,nan,5.12763556614154,nan
27.0333333333333,nan,5.24155833873805,nan,5.12806367115032,nan
27.05,nan,5.2475085396842,nan,5.12887996620748,nan
27.0666666666667,nan,5.25362254043839,nan,5.13013801483109,nan
27.0833333333333,nan,5.25990133373872,nan,5.13189530738752,nan
27.1,nan,5.26634588300389,nan,5.13421336947966,nan
27.1166666666667,nan,5.27295712175683,nan,5.13715784305741,nan
27.1333333333333,nan,5.27973595305091,nan,5.14079853062539,nan
27.15,nan,5.2866832488997,nan,5.14520939058616,nan
27.1666666666667,nan,5.29379984970935,nan,5.150468468863,nan
27.1833333333333,nan,5.30108656371473,nan,5.15665774852152,nan
27.2,nan,5.30854416641937,nan,5.16386289496661,nan
27.2166666666667,nan,5.31617340003977,nan,5.1721728694237,nan
27.2333333333333,nan,5.32397497295347,nan,5.18167937770817,nan
27.25,5.33441923264919,5.33194955915283,0.002469673496361,5.192476114673,0.141943117976188
27.2666666666667,nan,5.3400977977031,nan,5.20465775724611,nan
27.2833333333333,nan,5.34842029220698,nan,5.21831865065017,nan
27.3,nan,5.35691761027471,nan,5.23355112342184,nan
27.3166666666667,nan,5.36559028300107,nan,5.25044335764965,nan
27.3333333333333,nan,5.3744388044494,nan,5.26907673194515,nan
27.35,nan,5.38346363114347,nan,5.289522547181,nan
27.3666666666667,nan,5.39266518156742,nan,5.31183804033592,nan
27.3833333333333,nan,5.40204383567512,nan,5.33606159212579,nan
27.4,nan,5.41159993440831,nan,5.36220704232747,nan
27.4166666666667,nan,5.4213337792261,nan,5.39025704672271,nan
27.4333333333333,nan,5.43124563164466,nan,5.42015544629094,nan
27.45,nan,5.44133571278929,nan,5.45179867838253,nan
27.4666666666667,nan,5.45160420295876,nan,5.48502634753239,nan
27.4833333333333,nan,5.46205124120351,nan,5.51961119632698,nan
27.5,5.47481528943902,5.47267692491754,0.002138364521478,5.5552488789062,0.080433589467186
27.5166666666667,nan,5.48348130944659,nan,5.59154814177878,nan
27.5333333333333,nan,5.49446440771144,nan,5.62802225254784,nan
27.55,nan,5.50562618984906,nan,5.66408276999066,nan
27.5666666666667,nan,5.51696658287177,nan,5.69903698741781,nan
27.5833333333333,nan,5.52848547034542,nan,5.73209055706578,nan
27.6,nan,5.54018269208803,nan,5.76235685113849,nan
27.6166666666667,nan,5.55205804388978,nan,5.78887445925139,nan
27.6333333333333,nan,5.56411127725504,nan,5.81063378931359,nan
27.65,nan,5.57634209916868,nan,5.8266129818595,nan
27.6666666666667,nan,5.58875017188635,nan,5.83582227281858,nan
27.6833333333333,nan,5.6013351127513,nan,5.83735463403882,nan
27.7,nan,5.61409649403771,nan,5.83043916687977,nan
27.7166666666667,nan,5.62703384282254,nan,5.81449258574286,nan
27.7333333333333,nan,5.64014664088701,nan,5.78916350282244,nan
27.75,5.65366463236223,5.65343432464852,0.00023030771371,5.75436436319565,0.100699730833417
27.7666666666667,nan,5.66689628512441,nan,5.7102868953075,nan
27.7833333333333,nan,5.68053186792921,nan,5.65739874915983,nan
27.8,nan,5.69434037330569,nan,5.59642129758628,nan
27.8166666666667,nan,5.70832105619202,nan,5.52829093471708,nan
27.8333333333333,nan,5.72247312632535,nan,5.45410815463578,nan
27.85,nan,5.73679574838331,nan,5.37507987320397,nan
27.8666666666667,nan,5.75128804216462,nan,5.29246070794614,nan
27.8833333333333,nan,5.76594908281031,nan,5.20749831935824,nan
27.9,nan,5.78077790106588,nan,5.12138668280458,nan
27.9166666666667,nan,5.79577348358584,nan,5.03522962868628,nan
27.9333333333333,nan,5.81093477328252,nan,4.95001547405372,nan
27.95,nan,5.8262606697184,nan,4.86660230451266,nan
27.9666666666667,nan,5.84175002954483,nan,4.78571257482398,nan
27.9833333333333,nan,5.8574016669865,nan,4.70793520119008,nan
28,5.87126809588299,5.87321435437375,0.001946258490769,4.63373316606483,1.23753492981816
28.0166666666667,nan,5.88918682272232,nan,4.56345475776516,nan
28.0333333333333,nan,5.90531776236279,nan,4.4973468253468,nan
28.05,nan,5.92160582361855,nan,4.43556875935932,nan
28.0666666666667,nan,5.9380496175346,nan,4.37820624836853,nan
28.0833333333333,nan,5.95464771665653,nan,4.32528416936408,nan
28.1,nan,5.97139865586064,nan,4.27677822700497,nan
28.1166666666667,nan,5.98830093323515,nan,4.23262515581592,nan
28.1333333333333,nan,6.00535301101355,nan,4.19273144395102,nan
28.15,nan,6.02255331655862,nan,4.15698063470721,nan
28.1666666666667,nan,6.03990024339948,nan,4.12523932214432,nan
28.1833333333333,nan,6.05739215231864,nan,4.09736198929672,nan
28.2,nan,6.0750273724919,nan,4.07319484984844,nan
28.2166666666667,nan,6.09280420267835,nan,4.05257885345893,nan
28.2333333333333,nan,6.11072091246107,nan,4.0353520063312,nan
28.25,6.12660299868951,6.12877574353818,0.002172744848678,4.02135114588406,2.10525185280544
28.2666666666667,nan,6.14696691106244,nan,4.01041329411801,nan
28.2833333333333,nan,6.16529260503016,nan,4.00237670021912,nan
28.3,nan,6.18375099171599,nan,3.99708167023456,nan
28.3166666666667,nan,6.20234021515534,nan,3.99437127089958,nan
28.3333333333333,nan,6.22105839867053,nan,3.9940919863621,nan
28.35,nan,6.23990364644069,nan,3.9960944007166,nan
28.3666666666667,nan,6.25887404511355,nan,4.00023397620986,nan
28.3833333333333,nan,6.27796766545646,nan,4.00637199669164,nan
28.4,nan,6.29718256404605,nan,4.01437674860135,nan
28.4166666666667,nan,6.31651678499325,nan,4.02412501772469,nan
28.4333333333333,nan,6.33596836170195,nan,4.03550398946088,nan
28.45,nan,6.35553531865894,nan,4.04841365397871,nan
28.4666666666667,nan,6.37521567325193,nan,4.06276983611183,nan
28.4833333333333,nan,6.39500743761365,nan,4.07850799416859,nan
28.5,6.41734143101311,6.41490862048862,0.00243281052449,4.09558796336584,2.32175346764727
28.5166666666667,nan,6.43491722911926,nan,4.11399986010273,nan
28.5333333333333,nan,6.45503127114905,nan,4.13377141522873,nan
28.55,nan,6.47524875653791,nan,4.15497707079876,nan
28.5666666666667,nan,6.49556769948774,nan,4.17774925985192,nan
28.5833333333333,nan,6.51598612037338,nan,4.20229239775919,nan
28.6,nan,6.53650204767509,nan,4.22890025388814,nan
28.6166666666667,nan,6.55711351990933,nan,4.25797755315743,nan
28.6333333333333,nan,6.57781858755317,nan,4.29006689089823,nan
28.65,nan,6.59861531495784,nan,4.32588234790573,nan
28.6666666666667,nan,6.61950178224763,nan,4.36635158726774,nan
28.6833333333333,nan,6.64047608719894,nan,4.41266872945037,nan
28.7,nan,6.66153634709532,nan,4.46636097482387,nan
28.7166666666667,nan,6.6826807005534,nan,4.52937282284878,nan
28.7333333333333,nan,6.70390730931555,nan,4.60417288823188,nan
28.75,6.73814501974496,6.72521436000326,0.012930659741697,4.69388981749706,2.04425520224789
28.7666666666667,nan,6.74660006582671,nan,4.80248576401336,nan
28.7833333333333,nan,6.76806266824605,nan,4.93497840187067,nan
28.8,nan,6.78960043857781,nan,5.09772567104191,nan
28.8166666666667,nan,6.81121167954306,nan,5.29879144697453,nan
28.8333333333333,nan,6.83289472674954,nan,5.54841512575055,nan
28.85,nan,6.85464795010521,nan,5.85961348655842,nan
28.8666666666667,nan,6.87646975515574,nan,6.2489483903356,nan
28.8833333333333,nan,6.89835858434131,nan,6.73749706847623,nan
28.9,nan,6.92031291816754,nan,7.35205898191278,nan
28.9166666666667,nan,6.94233127628464,nan,8.12661647703619,nan
28.9333333333333,nan,6.96441221846983,nan,9.10402040980653,nan
28.95,nan,6.98655434550663,nan,10.3377688192552,nan
28.9666666666667,nan,7.00875629995818,nan,11.893539824887,nan
28.9833333333333,nan,7.03101676682449,nan,13.8497586802457,nan
29,7.08177384865449,7.05333447408448,0.028439374570013,16.2958389887269,9.21406514007246
29.0166666666667,nan,7.07570819311182,nan,19.3257993954225,nan
29.0333333333333,nan,7.09813673896296,nan,23.0238975346342,nan
29.05,nan,7.12061897053105,nan,27.4385071370884,nan
29.0666666666667,nan,7.14315379056,nan,32.5425247638008,nan
29.0833333333333,nan,7.16574014551519,nan,38.1858984209906,nan
29.1,nan,7.18837702530392,nan,44.0595496657958,nan
29.1166666666667,nan,7.21106346284318,nan,49.7032973074907,nan
29.1333333333333,nan,7.23379853346751,nan,54.5851169809571,nan
29.15,nan,7.25658135417423,nan,58.2401700276348,nan
29.1666666666667,nan,7.27941108270013,nan,60.4058995857757,nan
29.1833333333333,nan,7.30228691642647,nan,61.0784996789382,nan
29.2,nan,7.32520809110681,nan,60.4683653157443,nan
29.2166666666667,nan,7.34817387941409,nan,58.8972187555818,nan
29.2333333333333,nan,7.37118358930294,nan,56.6982931620894,nan
29.25,7.43851474087409,7.39423656218326,0.044278178690826,54.1544251000798,46.7159103592057
29.2666666666667,nan,7.41733217090018,nan,51.4758349853965,nan
29.2833333333333,nan,7.4404698175194,nan,48.8033911142253,nan
29.3,nan,7.46364893091085,nan,46.2227185504336,nan
29.3166666666667,nan,7.48686896413035,nan,43.7799633475054,nan
29.3333333333333,nan,7.51012939159439,nan,41.4951389464739,nan
29.35,nan,7.53342970604467,nan,39.3720353338222,nan
29.3666666666667,nan,7.5567694153009,nan,37.405023826076,nan
29.3833333333333,nan,7.58014803879768,nan,35.5834866465934,nan
29.4,nan,7.6035651039033,nan,33.8945802591276,nan
29.4166666666667,nan,7.62702014201796,nan,32.3248902894545,nan
29.4333333333333,nan,7.65051268444886,nan,30.8613756463752,nan
29.45,nan,7.67404225806025,nan,29.4918698495369,nan
29.4666666666667,nan,7.69760838069587,nan,28.2053139569306,nan
29.4833333333333,nan,7.72121055637198,nan,26.9918318176972,nan
29.5,7.79672743661988,7.74484827024068,0.051879166379192,25.8427166025318,18.045989165912
29.5166666666667,nan,7.76852098331862,nan,24.7503707831335,nan
29.5333333333333,nan,7.79222812698381,nan,23.7082248401985,nan
29.55,nan,7.81596909723582,nan,22.710649461355,nan
29.5666666666667,nan,7.8397432487205,nan,21.7528695198829,nan
29.5833333333333,nan,7.86354988851745,nan,20.8308841972494,nan
29.6,nan,7.88738826969007,nan,19.9413952688691,nan
29.6166666666667,nan,7.91125758459732,nan,19.081744208623,nan
29.6333333333333,nan,7.93515695796711,nan,18.2498580034091,nan
29.65,nan,7.95908543973136,nan,17.4442031687229,nan
29.6666666666667,nan,7.98304199762426,nan,16.6637472722933,nan
29.6833333333333,nan,8.00702550954138,nan,15.9079272150888,nan
29.7,nan,8.03103475566388,nan,15.1766235317765,nan
29.7166666666667,nan,8.05506841034659,nan,14.4701400224462,nan
29.7333333333333,nan,8.07912503377279,nan,13.7891880939832,nan
29.75,8.14348531102989,8.10320306337663,0.040282247653254,13.1348752612472,4.99138995021735
29.7666666666667,nan,8.12730080503633,nan,12.5086973287482,nan
29.7833333333333,nan,8.1514164240409,nan,11.9125338392284,nan
29.8,nan,8.17554793583179,nan,11.3486464351236,nan
29.8166666666667,nan,8.19969319652582,nan,10.8196798316305,nan
29.8333333333333,nan,8.22384989322126,nan,10.3286651463981,nan
29.85,nan,8.24801553409328,nan,9.87902537099194,nan
29.8666666666667,nan,8.27218743828304,nan,9.47458280393541,nan
29.8833333333333,nan,8.29636272558762,nan,9.11956829489511,nan
29.9,nan,8.32053830595596,nan,8.81863217524488,nan
29.9166666666667,nan,8.34471086880011,nan,8.57685677206551,nan
29.9333333333333,nan,8.36887687212804,nan,8.39977042147529,nan
29.95,nan,8.39303253151019,nan,8.29336291341619,nan
29.9666666666667,nan,8.41717380888599,nan,8.26410231370649,nan
29.9833333333333,nan,8.44129640122551,nan,8.31895312132273,nan
30,nan,8.46539572905491,nan,8.46539572905644,nan


==> Data/ex8trace.csv <==
x,trExR,trExI,trVRIR,trVRII,trMRIR,trMRII,trCloseR,trCloseI,errVRI,errMRI,errClose
0,0.866878301302919,0.954599278952475,0.864213568053711,0.954884570445595,0.875280256948401,0.926911108739038,1.15339369344471,0.256371477811812,0.002679961664928,0.028934886010436,0.75472719059266
2.36E-06,0.868795213032929,0.954126891523921,0.866194365872918,0.954375663028876,0.877191342278922,0.926401373083283,1.15468593026079,0.254764164025032,0.002612717591209,0.028968937832057,0.755540685080391
1.89E-05,0.874911070490533,0.952762601149793,0.872223904107405,0.953012987009181,0.883250744325555,0.924917703139212,1.15881659353908,0.249809360322093,0.002698806449006,0.029066965870111,0.75811978262517
5.66E-05,0.883731092307896,0.950966430537495,0.881031086950818,0.951147583139007,0.891991355432015,0.922944715686333,1.16479370994384,0.242848684221197,0.002706075607459,0.029213840043368,0.761857557342868
0.000132026303749,0.896602883915456,0.948512503646094,0.893932548009869,0.948565188816083,0.904754401025155,0.920244281746392,1.17351775638119,0.232875538076831,0.002670855588721,0.029420054394248,0.767344846260074
0.000226330806427,0.909677462422631,0.946101971154554,0.907116502464615,0.94606341496572,0.917719685006715,0.917579432407792,1.18235624788165,0.222844351388665,0.002561250180334,0.029634651350277,0.772952330088231
0.000414939811783,0.93110079403947,0.942173737298521,0.928577594107124,0.941983510374549,0.938949994717084,0.913238597798517,1.19673136428087,0.206478300841277,0.002530360484436,0.029980864716718,0.782181165121474
0.000603548817139,0.949555114923259,0.938710690680525,0.947106854286374,0.938430056988196,0.957238142319982,0.909418947584002,1.20899584367799,0.192340089675638,0.002464292071852,0.030282587795819,0.790176287787214
0.00098076682785,0.981284153138285,0.93236752042035,0.978815834284229,0.931976590392929,0.988654039353207,0.902464388492778,1.22973562338993,0.167745022283471,0.002499084682764,0.030797930480775,0.803974936006892
0.001357984838562,1.0092201686635,0.926268882021415,1.00676643847523,0.925816615617548,1.01629576615171,0.895832621899124,1.24763262581254,0.145663982601066,0.002495062471542,0.031247880088847,0.81620126728822
0.001810646451416,1.03935641140481,0.918980117326455,1.03692271717971,0.918506588547998,1.04612232142572,0.887986548903464,1.26649517712708,0.121230563613198,0.002479334000354,0.031723474305342,0.829455465557698
0.002565082472839,1.08422400173694,0.906519517335091,1.08168329967061,0.906036064606276,1.09045512495532,0.8746860935927,1.29361643693311,0.083453044414633,0.002586289529587,0.032437536338712,0.84928417550494
0.003319518494262,1.1246640361784,0.893485944135505,1.1221351587749,0.89297147324567,1.13042893809777,0.860918655746335,1.31708398246589,0.047786182606217,0.0025806784415,0.033073590176504,0.867313969897854
0.004073954515685,1.16171020045908,0.87975319974675,1.1591270879288,0.879232342709741,1.16698516462767,0.846509348270969,1.3375930841963,0.013520224588219,0.00263510197091,0.033659752047864,0.883908567694488
0.004828390537109,1.1962844281453,0.865346077495925,1.19366529088756,0.864847005240844,1.20106187962422,0.831477397982208,1.35586452078805,-0.019878874281336,0.002666262007132,0.034203968989524,0.899493758297923
0.006035488171386,1.24715831650738,0.840761720144807,1.24457600673324,0.840198385960079,1.25122930054493,0.806002621011206,1.38106702072425,-0.072093400198592,0.002643041651829,0.034996683894528,0.922624523737692
0.007544360214232,1.30473145933834,0.807466428095906,1.30216604009078,0.806874770775125,1.30792377161589,0.771718290209834,1.40677307360409,-0.136108415324677,0.002632761725069,0.035890391750426,0.949076380581741
0.009053232257079,1.35715032802078,0.771568656866571,1.35451495071206,0.770912942773546,1.35939343197223,0.73489678994732,1.42734163492095,-0.19941494696853,0.002715727256392,0.036740404715793,0.973517323154013
0.010562104299925,1.40482944125173,0.732962540837077,1.40224052879192,0.732291593495839,1.40620837507565,0.695511172602256,1.44312777915097,-0.262362846084698,0.002674441635047,0.037476745338288,0.996061940110566
0.012070976342771,1.44871401006437,0.691988517781663,1.44613726561332,0.691301104283894,1.44918598101571,0.653817262198645,1.45493914126965,-0.325192401944234,0.002666861316779,0.038174173329137,1.01719996839999
0.013579848385618,1.48885607783891,0.648542605684704,1.48627040886871,0.647833872115935,1.48844190439869,0.609730678691966,1.46282712825887,-0.38802331539226,0.002681042203128,0.03881413681287,1.03689267282317
0.015088720428464,1.52581974967465,0.602916925272854,1.52327678553202,0.602229529239304,1.52452591545503,0.563537933470419,1.46735499073799,-0.45092027186669,0.002634232324159,0.039400241146015,1.05545770455876
0.016597592471311,1.55955687875264,0.555031197833304,1.55704876442249,0.554355524623514,1.55739431382814,0.515164185638735,1.46846740479631,-0.513918975184394,0.002597531863045,0.039925622704907,1.07282420025846
0.018106464514157,1.59049014332215,0.505166138922505,1.5880352724668,0.504519668284877,1.58745105336843,0.464864340156501,1.46658761421944,-0.577017152945414,0.002538565579567,0.040416222628077,1.08925319091391
0.019615336557003,1.61851083450911,0.453249147727134,1.61609204189704,0.452627968269318,1.61459747476499,0.412567859725212,1.46162784223697,-0.640206080391803,0.002497282847219,0.040869078506644,1.10465225712208
0.02112420859985,1.64394409324209,0.399529422710014,1.64157968697219,0.398943087295594,1.63913279901683,0.358523664273984,1.45390338289522,-0.703449017426135,0.002436022624555,0.041287053382823,1.11923049949254
0.022633080642696,1.66667312033855,0.343963296877012,1.66436024082263,0.343409289576826,1.66101078619458,0.302694717731265,1.44342895373894,-0.766718619515766,0.002378305225118,0.041655223594008,1.13289552798247
0.024141952685543,1.68696838652426,0.286777625210766,1.68471936889043,0.286266863875084,1.68046079571756,0.245295505582213,1.43044841475579,-0.829965458087596,0.002306286508504,0.04198946280896,1.14582616919445
0.025650824728389,1.70469633633214,0.227941020765897,1.70251605651334,0.227480919383771,1.69732385021124,0.186304602597898,1.41480109512315,-0.893123773592609,0.002228298312637,0.04228409712248,1.15794020744842
0.027159696771236,1.72011103606349,0.167677014439902,1.71799855275953,0.16727086323071,1.71187608018015,0.125936102004765,1.39682715411405,-0.956150071862654,0.002151172822959,0.042545484711287,1.16940146580872
0.028668568814082,1.73302206806005,0.105943831778957,1.73102157018125,0.105606865112642,1.72400283309028,0.064158219421864,1.37646524115244,-1.0189842052041,0.002028678953726,0.042747912223841,1.18008298827031
0.030177440856929,1.74377632433757,0.04300532643007,1.74180753388916,0.042695567524678,1.73391103007938,0.00119344305058,1.35393231748764,-1.08156786339841,0.001993009385131,0.042959953707386,1.19022821717426
0.031686312899775,1.7520925790695,-0.021200619143464,1.75026567116743,-0.021424558381319,1.74142957380823,-0.062961041882774,1.32908732161952,-1.14378897085589,0.001840581773488,0.043100262047553,1.19964080258665
0.033195184942621,1.75825287319524,-0.086450886554742,1.75653498557448,-0.08659749826142,1.74679549084216,-0.128123147053091,1.30221925647911,-1.20562245407839,0.001724132497836,0.043218617578851,1.20851630403919
0.034704056985468,1.76217328028266,-0.152711711306175,1.76052026779312,-0.152802714444679,1.74990161638372,-0.194268153357104,1.27327200805789,-1.26698557253229,0.001655515587904,0.04333049285181,1.216811691181
0.036212929028314,1.76397033295423,-0.219833828673811,1.76242394735385,-0.219855164645159,1.75092431989948,-0.261223353666342,1.24243798977329,-1.32782332417135,0.001546532782949,0.043396903527004,1.22459654871174
0.037721801071161,1.76349705026963,-0.287771033436699,1.76205108044332,-0.28770613913745,1.74968405451547,-0.328951194728352,1.20960371081711,-1.38798385927411,0.001447425303314,0.043435061133962,1.23177355614862
0.039230673114007,1.76098841763345,-0.356352155549948,1.75968051006205,-0.356206960677236,1.74643853982148,-0.397268475222653,1.1750189883398,-1.44746632592582,0.001315942159211,0.043426307233085,1.23850325185756
0.040739545156853,1.75633957004245,-0.425522365534438,1.75511715837964,-0.42531238234551,1.74104586092483,-0.466156298330242,1.13864563083032,-1.50617057076904,0.00124031577149,0.043416748300953,1.2447274183596
0.0422484171997,1.74972753080107,-0.495136881574344,1.74860942979914,-0.494836065213483,1.73370011717689,-0.535436206184171,1.10065718635682,-1.56405095911401,0.001157860239182,0.043369500244858,1.25054772687789
0.043757289242546,1.74094859444523,-0.565108019255425,1.73994999496251,-0.564725735693909,1.72421274773124,-0.60503644856324,1.06096529948783,-1.62091485329979,0.001069271550306,0.043293972238908,1.25582855208659
0.045266161285393,1.73024363587646,-0.635305706904564,1.72935964691351,-0.634847162200147,1.71281359207745,-0.674825593008464,1.01979583715384,-1.67679657776448,0.000995841218552,0.043192914054283,1.26072967316327
0.046775033328239,1.7175258928641,-0.705649529994345,1.71676497340458,-0.705100839190084,1.69942366344159,-0.744720089042852,0.977122557750076,-1.73157557128991,0.00093811514355,0.04306041447116,1.2651961669466
0.048283905371086,1.70293795163412,-0.776010708533203,1.70229446538805,-0.775372606748226,1.68418004093146,-0.814602833856131,0.933105871590397,-1.78522386237964,0.000906227585583,0.042909338737267,1.26931186922723
0.049792777413932,1.68632011877239,-0.846254811071984,1.68578938837808,-0.845533762331213,1.6669172937105,-0.884325317562736,0.887685157254471,-1.83750550890164,0.000895313374195,0.042729768134694,1.27294766102401
0.051301649456778,1.66787974599192,-0.916287291931419,1.66747585226979,-0.91548869767817,1.64786425940646,-0.953810527145456,0.841059611826552,-1.88849355974854,0.000894920622233,0.042527789552017,1.27625097901789
0.052810521499625,1.6475571582278,-0.98601270533826,1.64728236721867,-0.9851209072461,1.62694503030801,-1.02295154871215,0.793221614749126,-1.93805809873803,0.000933174118736,0.042300566984174,1.27917147089228
0.054319393542471,1.62548443309946,-1.05532181657729,1.62530720029663,-1.05433016857881,1.60427837358104,-1.091644663673,0.744313946916965,-1.98617802017384,0.001007361513702,0.042060030687544,1.28177794390966
0.055828265585318,1.60150557011886,-1.12402003569261,1.60146843232406,-1.1229567330773,1.57975558154787,-1.15969893955574,0.69430860551308,-2.03258587744291,0.001063950970453,0.041785717460787,1.28393855825946
0.057337137628164,1.57583947500084,-1.19207532224944,1.57592669781121,-1.19092596690086,1.55355288047362,-1.22707468365884,0.64337575819061,-2.07738488559006,0.001152660199694,0.041492741469883,1.2857922095385
0.058846009671011,1.54842179298314,-1.25936071658352,1.54862689127214,-1.25812026424874,1.52562088853629,-1.2936520370459,0.591525916617558,-2.12044252032223,0.001257293642317,0.041179799691694,1.28728846453907
0.060354881713857,1.51938250720415,-1.32578987330428,1.51970351987385,-1.32446332718406,1.49608788948365,-1.35934850755912,0.538887006095124,-2.16175418151461,0.001364834694451,0.040851207421499,1.28849049367724
0.061863753756703,1.48858430933394,-1.39112116617164,1.48902463075296,-1.38970860020792,1.46482330349547,-1.42392311059707,0.485462194820389,-2.2010282209006,0.001479603174472,0.040503740031567,1.2892646795464
0.06337262579955,1.45623773027878,-1.45537903133958,1.45679443908979,-1.45388327714847,1.43203102623779,-1.48739541862513,0.431392519246431,-2.23840416983342,0.001595996648016,0.040137433591928,1.28974263870326
0.064881497842396,1.42228864131003,-1.51841028338136,1.42295541844895,-1.51682960680139,1.39766132077651,-1.54961578761816,0.376705329073344,-2.27372878426626,0.001715555362981,0.039752841550431,1.2898645280055
0.066390369885243,1.38686122469867,-1.58015362298606,1.38763350316206,-1.57848658583359,1.36183730530378,-1.61052580557795,0.321512752502713,-2.30702325240675,0.001837233488899,0.039353094125838,1.28969253133622
0.067899241928089,1.34983769413016,-1.64032452602367,1.35072242811651,-1.63857859661119,1.32444257757245,-1.66984130454176,0.265848981313029,-2.33796356813874,0.001957300114945,0.038937798590389,1.2890817517125
0.069408113970935,1.31141533185162,-1.69899520165079,1.31240113854293,-1.69717237633208,1.28567429458832,-1.72763482438508,0.209824780385858,-2.36673873885986,0.002072319226172,0.038507518613292,1.28817047573802
0.070916986013782,1.27155675799063,-1.75600120642481,1.27264033259887,-1.7540982893206,1.24549433137409,-1.78374359852502,0.15348454750973,-2.39318702127301,0.002189800775668,0.038064292986792,1.28689208191418
0.072425858056628,1.23038001593634,-1.81130976255596,1.23156041211024,-1.80932899849242,1.20402063747309,-1.83813763547972,0.096923191613621,-2.41735011400284,0.002305810357069,0.037610525103783,1.28530513115976
0.073934730099475,1.18778733048039,-1.86459611913086,1.18905773064807,-1.86254285139018,1.16116067157074,-1.8904890737814,0.040204658112864,-2.43888437759914,0.002414503054659,0.03714059861157,1.28325873997909
0.07604715095946,1.12611411935397,-1.93604812365242,1.12750046748127,-1.93389546468141,1.09915316205334,-1.96060661982597,-0.039326283488925,-2.46504835789552,0.002560449526067,0.036469342643825,1.27987990858825
0.079064895045153,1.03380838374321,-2.03068715722537,1.0353582722385,-2.02840088398255,1.00646553769451,-2.05328992909278,-0.152810870937981,-2.49339965804697,0.00276210059351,0.035475576473584,1.273643636971
0.082082639130845,0.937065946436421,-2.11628356414831,0.938759398367505,-2.11390288834333,0.909453158079438,-2.13689135174372,-0.265655468848523,-2.51120855635821,0.002921540130019,0.03445499949826,1.26590068814935
0.085100383216538,0.836240757607626,-2.19203012844946,0.838034658357374,-2.1895106336069,0.80845830939121,-2.21055579785134,-0.377267208000044,-2.51791285005537,0.003092884440394,0.033392586837285,1.25650353395227
0.088118127302231,0.731749057791966,-2.25728215686644,0.733635488703278,-2.25465783787347,0.703907206544029,-2.27370933646226,-0.487109683055486,-2.51335983905068,0.003231976447936,0.032326783174105,1.24546875089385
0.091135871387924,0.624023261220762,-2.31146506617853,0.625967530431709,-2.30874062968186,0.596230350681456,-2.32580370980383,-0.594634475114175,-2.49728137184428,0.003347048997105,0.031273672270126,1.23274262430576
0.094153615473617,0.51351890088511,-2.35409521071449,0.515497052066777,-2.35131486438661,0.485891938157103,-2.36631888934473,-0.699319160922027,-2.4695331524484,0.003412243807304,0.030210385446566,1.21831936804758
0.09717135955931,0.400700615098204,-2.38475361508466,0.402689717348353,-2.38190596374119,0.373336305768725,-2.3948619315151,-0.800656649729015,-2.43003120676233,0.003473563866624,0.029171621246295,1.2022101888028
0.100189103645002,0.286043762689678,-2.4030902641318,0.288007193260417,-2.40021063799982,0.259052596421969,-2.4110623689347,-0.898165469580563,-2.37877698671838,0.003485298590666,0.028143871650495,1.18445879677288
0.103206847730695,0.170035014003292,-2.40883450691522,0.171973749546113,-2.40591897694838,0.143517835814348,-2.41470135651922,-0.991386594861544,-2.31584145096874,0.003501286976605,0.027158436320601,1.16513855913898
0.106224591816388,0.053170633593581,-2.40180550882006,0.055062875192464,-2.39888774694452,0.027233212136989,-2.40557057011687,-1.07988606512344,-2.24136960121448,0.00347763031832,0.026209263980235,1.14435884361364
0.107733463859235,-0.005425513930855,-2.39339744785388,-0.003587927424891,-2.3904749713516,-0.03104202587668,-2.39612910019169,-1.12221032452003,-2.19981755378308,0.003452186708925,0.025761747005303,1.13343790679118
0.109242335902081,-0.064044892620222,-2.38189245909189,-0.062245838087813,-2.37896677391494,-0.08931746482385,-2.38359830314716,-1.16325716597756,-2.15558194699911,0.003434564159425,0.025330077175731,1.12226737891783
0.110751207944927,-0.122622668552921,-2.36703170051109,-0.120875402443155,-2.36412585910001,-0.147520481328996,-2.36771871150964,-1.20286827247956,-2.10847447297949,0.003390700984263,0.024907289397777,1.11075758143335
0.112260079987774,-0.181101517776177,-2.34908806076535,-0.179423676660423,-2.34619623242261,-0.205604731486281,-2.34876223700594,-1.24112092613963,-2.0587728916992,0.003343324987732,0.024505379883716,1.09905597832736
0.11376895203062,-0.239405423010629,-2.32780812350299,-0.237773890642975,-2.32492994575632,-0.26349546651476,-2.32648934110164,-1.27785092786866,-2.00630056181323,0.003308444499781,0.024126114130814,1.08707689644456
0.115277824073467,-0.297486197852048,-2.30346673579052,-0.295933129914577,-2.30058893790325,-0.321143902168959,-2.30116338108767,-1.31313710240941,-1.95132244583171,0.003270128544626,0.023769569125955,1.07496621383129
0.116786696116313,-0.355258291932772,-2.27583261805549,-0.353781085804075,-2.27298122982517,-0.378456671194355,-2.27255626147243,-1.34682058372057,-1.89369238439611,0.003211316363528,0.023428600317211,1.06265090066151
0.118295568159159,-0.412683698870574,-2.2451860315085,-0.411269513838105,-2.24237644452549,-0.435397378080112,-2.24093121458085,-1.37897430671715,-1.83364022319865,0.003145424982599,0.023108757870591,1.05027972043162
0.119804440202006,-0.469666847800664,-2.21131108655792,-0.468341412187259,-2.20851591932871,-0.491881838670958,-2.20610330336377,-1.40945669665961,-1.77108078673958,0.003093499540089,0.022817248413525,1.03778980381215
0.121313312244852,-0.526180740901161,-2.17449457550421,-0.524949683558521,-2.17171801880066,-0.54787329699541,-2.16832243483492,-1.43834020265798,-1.70622312265211,0.003037230532721,0.022553543188236,1.02533557298511
0.122822184287699,-0.58211930529484,-2.13453437273033,-0.580975563700357,-2.13180157201517,-0.603281436175534,-2.12747233759948,-1.46552785273142,-1.63908780107454,0.002962489592172,0.022309372998831,1.01285634077567
0.124331056330545,-0.637464235376504,-2.09171430770675,-0.636429380098429,-2.08901885613835,-0.658084357803422,-2.08378529709087,-1.49108116882739,-1.56983770140716,0.002887279793188,0.022092049661537,1.00050840140244
0.125839928373392,-0.692104368214114,-2.04586378479707,-0.691168333641687,-2.0432060422787,-0.712147485870222,-2.03702875306087,-1.51479685348759,-1.49831027304729,0.002817757266822,0.021903980258306,0.988249853809736
0.127348800416238,-0.746030396556473,-1.99726294367212,-0.745200661876237,-1.99465046227221,-0.76548450614344,-1.98754778156593,-1.53683186859322,-1.42483618106758,0.002741079842774,0.021745039769365,0.976237351631969
0.128857672459084,-0.799118802091811,-1.94575152466124,-0.798403780523509,-1.9431951805579,-0.817984963799532,-1.9352256276453,-1.55706623250337,-1.34941498728047,0.002654458705239,0.021603855340472,0.964417737851587
0.130366544501931,-0.851380854698357,-1.89163206137899,-0.850777269694735,-1.88913122351648,-0.869640833004556,-1.88030131264854,-1.57558226393584,-1.27221890979106,0.002572645500484,0.021489827233727,0.952963972824602
0.131875416544777,-0.902679870431063,-1.83474875938793,-0.902194150989799,-1.8322847017072,-0.920306953123458,-1.8225967529445,-1.59217800878542,-1.19313936938338,0.002511474393576,0.02140993472306,0.941844091204131
0.133384288587624,-0.953018163997378,-1.77530901263716,-0.952657852269784,-1.7729601978018,-0.970017133760059,-1.76243788683517,-1.6070263031446,-1.11247954782138,0.002376290317248,0.021322074298792,0.931165691753506
0.13489316063047,-1.00229199445158,-1.71339459469748,-1.00206214019524,-1.71108856393394,-1.01863967981164,-1.6997528766936,-1.62001103784657,-1.03027017337458,0.002317457844611,0.02129185963529,0.920997172406392
0.136402032673317,-1.05050970074433,-1.64916816353795,-1.05040053347839,-1.64689791851513,-1.06619634445393,-1.63477418170681,-1.63122691639089,-0.946673796485274,0.002272868222223,0.021289845086969,0.911444359403816
0.137910904716163,-1.09750540253743,-1.58245811998594,-1.09752994919742,-1.58028300099847,-1.11253016043673,-1.56737835615273,-1.64047807552359,-0.86164092459936,0.002175257490085,0.021287146995264,0.902439334678354
0.13941977675901,-1.14333521771542,-1.51361851498983,-1.14349856633473,-1.51152687764953,-1.15768811984339,-1.49787101951061,-1.64795153144685,-0.77544438752085,0.002098006085494,0.021307027323471,0.894169260570104
0.140928648801856,-1.18786720809344,-1.44264072886124,-1.1881542474659,-1.44059521382746,-1.20152793511989,-1.42620710037016,-1.65353581130911,-0.688142448431444,0.002065556427397,0.021370063366168,0.886631210364463
0.142437520844702,-1.23113239614707,-1.36972030405831,-1.23155213203074,-1.36774286913984,-1.24409406946033,-1.35263170436689,-1.65733891172963,-0.599890570555958,0.002021491298231,0.021448198397378,0.879937391244019
0.143946392887549,-1.27294735952872,-1.29474571132549,-1.27350939170699,-1.2928510948919,-1.28521807031016,-1.27706062114823,-1.65917160153662,-0.510693213255145,0.001976221546244,0.021525165682511,0.874018011739418
0.145455264930395,-1.31339574051892,-1.21803993252781,-1.31407312596904,-1.2161794471954,-1.32496558819465,-1.19974571629406,-1.65923081992936,-0.420783936452305,0.001979963817888,0.021645778407043,0.869033385681569
0.146964136973242,-1.3523391484275,-1.13962170073353,-1.35315767902397,-1.13785763191896,-1.36319932878821,-1.12077143801294,-1.65741614946952,-0.330251764353861,0.001944718776558,0.021754905701989,0.864957611955651
0.148473009016088,-1.38982549968513,-1.05968297984714,-1.39079710657986,-1.05799849384494,-1.39996005761622,-1.04029317139177,-1.65381785242583,-0.239218432798069,0.001944611284935,0.021878618246922,0.861889804598017
0.149981881058934,-1.4256579125065,-0.978182263819041,-1.42675790704625,-0.976573700209252,-1.43509564610175,-0.958285148746071,-1.64832387989134,-0.147789288903353,0.001948708514431,0.022021943684469,0.859728227884111
0.151490753101781,-1.45994584671691,-0.895395305076905,-1.46116742123654,-0.893861808274125,-1.46868482743983,-0.875017035906518,-1.64109328295811,-0.056118229061528,0.001960575617299,0.022173038548118,0.858603752601676
0.152999625144627,-1.4925487780744,-0.811380499721727,-1.49391130148301,-0.809932715525931,-1.50055445591833,-0.790540223803043,-1.63199347635411,0.035686225693056,0.001988101887884,0.022325052701118,0.858467740327639
0.154508497187474,-1.52353926335672,-0.726312848166421,-1.52505224644181,-0.724951315329343,-1.53086252949054,-0.705035819500795,-1.62127350887706,0.12750955291583,0.002035408922603,0.022502048255762,0.859397856255931
0.155937548884226,-1.5512176416763,-0.644795255491238,-1.5528280630516,-0.643501898078561,-1.55783163346112,-0.623131114662383,-1.60931913556301,0.214334312237421,0.002065485512646,0.02265126674564,0.861091979835778
0.157366600580978,-1.57735387697987,-0.562543705624894,-1.5790787227088,-0.56132847209395,-1.58328767335746,-0.540517088710164,-1.59588740475776,0.300948461212147,0.00210994912814,0.022811878312821,0.863691040732056
0.15879565227773,-1.601854625681,-0.479621514311398,-1.60370125428174,-0.478486518817895,-1.60712139495921,-0.457261730614473,-1.58089581994051,0.387229489034181,0.002167545145861,0.022971695314085,0.867104338323425
0.160224703974482,-1.62478249303714,-0.39618147918467,-1.62674293632072,-0.395123700310149,-1.62938368440881,-0.373511196196799,-1.56444902909548,0.473088501229272,0.002227607239959,0.023132502951235,0.871361248690837
0.161653755671234,-1.64593742654302,-0.312293312289826,-1.64801492989793,-0.31131728237723,-1.64987524106764,-0.289336418075414,-1.54641177799301,0.558364121904056,0.002295355000854,0.023292174119262,0.876327405959881
0.163082807367986,-1.66547069879429,-0.228104380988864,-1.66765726939387,-0.227207064689173,-1.66874879820737,-0.204884588558836,-1.52696525102541,0.643008338704953,0.002363528618113,0.023450046828431,0.882055060341483
0.164511859064738,-1.6832662939269,-0.143710010340473,-1.68556074769154,-0.142894589658561,-1.68589388115608,-0.120254243169268,-1.50605700553062,0.726871066417626,0.002435041881891,0.023602483518408,0.888433758421643
0.16594091076149,-1.69939896577773,-0.059231940534855,-1.70179778252375,-0.058500569814134,-1.70138251421792,-0.035563548490276,-1.48379102625676,0.809897325646885,0.002507832712147,0.023751363042791,0.89547331893144
0.167369962458242,-1.71366737065636,0.025219253426249,-1.71617097259696,0.025872319741302,-1.71500974554338,0.049075780408908,-1.46004716624678,0.891891140444135,0.002587376719543,0.023894263956265,0.903019029606741
0.168799014154995,-1.72623776088638,0.109534009950065,-1.72884320568211,0.110103656468017,-1.72694537659714,0.133555489450633,-1.43500315489315,0.972844503021282,0.002666990764703,0.024031899579316,0.911110642663612
0.170228065851747,-1.73699593678981,0.193582667107424,-1.73970102400557,0.194071532537167,-1.73708448189629,0.217743359611752,-1.40862059613799,1.05257954996606,0.002748906374045,0.02416085475567,0.919622753692541
0.171657117548499,-1.74602864489295,0.277277290493154,-1.74881807906726,0.277688557605541,-1.74550328725604,0.301553418052383,-1.3809999056589,1.13107650459115,0.00281958926983,0.024281811504058,0.928557525660719
0.173086169245251,-1.75313685196636,0.360468876573998,-1.75602941528385,0.360795822159088,-1.75200872363064,0.384836577085758,-1.35203761024544,1.2081085497781,0.002910981958257,0.02439380047825,0.937749229431117
0.174515220942003,-1.75849932584218,0.443088325532597,-1.76149769592613,0.443338024380897,-1.75678723684806,0.467521985717507,-1.32190502888872,1.28370843619643,0.003008749353996,0.024493570559546,0.947236375243667
0.175944272638755,-1.76200601530811,0.524974491178753,-1.76504892902946,0.525143720534503,-1.75969330709273,0.549453958584114,-1.29057836076854,1.35767410939149,0.003047615869894,0.024588471765029,0.956886977461977
0.177373324335507,-1.76375475639476,0.606075525563746,-1.76684749240912,0.606158785841042,-1.76085390968762,0.630578766004143,-1.25815270067029,1.43002192405492,0.003093856546173,0.024674353156633,0.966706318557703
0.178802376032259,-1.7635661378475,0.686208877279016,-1.76672847983718,0.68622021103228,-1.76009770037122,0.710705412465234,-1.22454285247895,1.50049892037546,0.003162362299556,0.024740862851899,0.976531810262991
0.180231427729011,-1.76159844141419,0.765344576524953,-1.76485205463303,0.765281278358685,-1.75758876306405,0.789813833993397,-1.1899114797948,1.56917880356482,0.003254228884953,0.024795606093189,0.986395177728678
0.181660479425763,-1.75773083319465,0.843290816987718,-1.76104195218058,0.843148914920473,-1.75320637800443,0.867719016557231,-1.15424981825454,1.63583959867183,0.003314158284644,0.024843663759121,0.996154057735105
0.183089531122516,-1.75210376812858,0.92003697456171,-1.75545593725892,0.919819374096567,-1.74705329067396,0.944393013236856,-1.11761688897585,1.7005149750811,0.003359224291534,0.024874162145987,1.00584268606563
0.184518582819268,-1.74457316825669,0.995374785175042,-1.74798734046638,0.995075040455184,-1.73901219277623,1.01963303580971,-1.0800085566861,1.76297115211639,0.003427304884965,0.024887490274205,1.01530798553617
0.18594763451602,-1.73529319572474,1.06932044152396,-1.73875469479793,1.06894187359104,-1.72923521839975,1.09345569340277,-1.04154163150487,1.82329966611593,0.003482138640768,0.024883919958955,1.02458572309682
0.187376686212772,-1.7241175709157,1.14163127495184,-1.72761275879889,1.14118722038716,-1.71758311183067,1.16563767731356,-1.0021894710782,1.88123955957044,0.003523282957018,0.024879841436125,1.03353790255193
0.188805737909524,-1.71121082737876,1.2123621166289,-1.71473715031539,1.21184009038721,-1.70421181976096,1.2362115047957,-0.962063049096585,1.93690156325287,0.003564753126153,0.024855168950637,1.04219950269576
0.190234789606276,-1.69643743622335,1.2812718876284,-1.6999953544064,1.28068690918813,-1.68899166115706,1.30494167517153,-0.921145621668673,1.99001634168461,0.003605687392559,0.024813270817744,1.05042662707631
0.191663841303028,-1.67995460003893,1.348411412545,-1.68354263356954,1.34775079267418,-1.67207455581044,1.3718776627101,-0.879542301406691,2.04071338928029,0.003648342531959,0.024753989453299,1.05827306249065
0.19309289299978,-1.6616365987811,1.41353888941838,-1.66523413158984,1.41280677518978,-1.65334020933676,1.43678553195247,-0.837244648187915,2.08872138631911,0.003671271381099,0.024682715955095,1.06559536988669
0.194521944696532,-1.64164187838712,1.47672457037157,-1.64523436362966,1.47592484601066,-1.63294391222847,1.49973159182033,-0.794351618353799,2.13418491617362,0.003680422431094,0.024596293445166,1.07245274536899
0.195950996393284,-1.61985137712037,1.53771763769344,-1.62346445765656,1.53685021488548,-1.61077214466156,1.56046431008625,-0.750863350492726,2.17682865287576,0.003715746666387,0.024491704044164,1.07870435252185
0.197380048090036,-1.59642433381913,1.59660813767447,-1.60004455290027,1.59567806315708,-1.58697916771755,1.61907570374851,-0.706871918111334,2.21681434861068,0.003737783407763,0.024372170358378,1.08441654560202
0.198809099786788,-1.57124929542417,1.65313908188237,-1.5748566530805,1.65215438911971,-1.56145850399579,1.67531496015883,-0.662385881478872,2.25386456681432,0.003739338056063,0.024241063799396,1.08945115239511
0.20023815148354,-1.54448540157789,1.70741917313206,-1.54807893166555,1.70636382978932,-1.53436318726867,1.7292803094584,-0.617490143903306,2.28815691273584,0.003745291452208,0.024090838590647,1.09388140579831
0.201667203180293,-1.51602896306957,1.75918545318592,-1.5196099754431,1.75807437575423,-1.50559405751139,1.78071165092902,-0.572201548373938,2.31941334577984,0.0037494189788,0.023922049311946,1.09757253991309
0.203096254877045,-1.48604129382007,1.80857762254727,-1.48960839077891,1.80739335646804,-1.4753088755352,1.82973976153101,-0.526597518860319,2.34782647049347,0.003758545843831,0.023728062049155,1.10060059845537
0.204525306573797,-1.45442065877042,1.85530106361565,-1.45795485301792,1.85405556027566,-1.44341171124885,1.87609781656615,-0.480703005616398,2.37311917379102,0.003747239990845,0.023530870337002,1.10284253784907
0.205954358270549,-1.42132775349959,1.8995158388868,-1.42481652470613,1.89821386689607,-1.41005895146405,1.91993092998899,-0.434587679326492,2.3954981352107,0.00372379585856,0.023318701593933,1.10437965041278
0.207383409967301,-1.38667604159652,1.94095220334747,-1.39014201364957,1.93959439038704,-1.37516891828356,1.9609685172145,-0.388284377106083,2.41468875246969,0.003722447891917,0.023088237433012,1.10508471788285
0.208812461664053,-1.35062047776399,1.97977170885454,-1.35405160111006,1.97836338377398,-1.33889196840134,1.99937459723491,-0.341854772080593,2.43091080968085,0.00370890643566,0.022843624159118,1.10504965375195
0.210241513360805,-1.31308386761677,2.01570404962077,-1.31645792901573,2.01424238235905,-1.30115179688096,2.03487962157681,-0.29533933886866,2.4438937643602,0.00367705881214,0.022584881489298,1.10415141969086
0.211670565057557,-1.27421842728283,2.04892689150995,-1.27753697607136,2.04740623829773,-1.2621013061932,2.06766166701772,-0.248791779793994,2.45386845035173,0.003650363304342,0.022311800394125,1.10248695024359
0.213099616754309,-1.23395663338913,2.07917071294044,-1.23722246745284,2.07760887280686,-1.22167357436701,2.09745519121666,-0.202257754082081,2.46057886805746,0.003620085183328,0.02202715789144,1.09994307050556
0.214528668451061,-1.19244726720411,2.10662822316639,-1.19566224834827,2.1050196264465,-1.18001723557323,2.12444154417404,-0.155787713472145,2.46424543002783,0.003594953012842,0.021721420111638,1.09660981984803
0.215957720147813,-1.14963282575817,2.13103228838665,-1.152775061297,2.1293737287075,-1.13707361104406,2.14836313176238,-0.109433368824628,2.46462394094925,0.003553092229423,0.021403084038269,1.09238193909652
0.217386771844565,-1.10565798881249,2.15258957812041,-1.10871795596239,2.15088611193413,-1.09298653817088,2.1694265939544,-0.06323167073541,2.46196548947658,0.003502170185223,0.021072512037173,1.08736658176863
0.218815823541318,-1.06047558823785,2.171036971985,-1.0634744559482,2.16928989049657,-1.0477132970648,2.18736781838165,-0.017244351869987,2.45602036218902,0.003470662944078,0.020726133745026,1.08145593771813
0.22024487523807,-1.01422555256895,2.18659394324223,-1.01715489020216,2.18481009760908,-1.00138918990468,2.20240851621841,0.028500443476984,2.44704905814371,0.003429741129043,0.020368429612211,1.07476247129695
0.221673926934822,-0.966871323483769,2.19900301057498,-0.969711705442431,2.19717955217801,-0.953978761493117,2.21428815575182,0.07393302660219,2.43480630098424,0.003375317791938,0.019996345110042,1.06718174971543
0.223102978631574,-0.918547446900348,2.20849522063384,-0.921299217257182,2.20662566853865,-0.905616787829066,2.22323771515085,0.11903315853553,2.41955761942899,0.003326779994737,0.019609770233274,1.05882994336288
0.224532030328326,-0.869228208627849,2.21482034810458,-0.871894451885031,2.21292383818068,-0.856277728423324,2.22901490851458,0.163730461098259,2.40108774142142,0.003271941777893,0.019214590361518,1.0496185760434
0.225961082025078,-0.819042161520272,2.21821971438451,-0.821627999490811,2.21629449787223,-0.806089393732603,2.23185655076672,0.208012104348445,2.37966316736386,0.003223820191797,0.018807910566473,1.03966554889013
0.22739013372183,-0.767974628756621,2.2184519523116,-0.770457898359619,2.21649127051832,-0.755035611702396,2.23152550373743,0.251798661354892,2.35506922917197,0.003164000792616,0.018393909568478,1.02888378525546
0.228819185418582,-0.716147583434203,2.21576729905559,-0.718521650586842,2.21377628539654,-0.703236574686354,2.22828146751757,0.295092002754397,2.32759666180867,0.003098439968075,0.017980504975719,1.01740420042806
0.230248237115334,-0.663557538394976,2.2099348312821,-0.665840715682197,2.20791571675043,-0.650695532799298,2.22187062717571,0.337797144219507,2.29701206798665,0.003047904528833,0.017546920286967,1.00513364561438
0.231677288812086,-0.610319327192609,2.20121229973051,-0.612502740241921,2.19916613300107,-0.597520809125536,2.21256633590836,0.37992554773735,2.26361299461696,0.002992338688814,0.017108950939234,0.992209029916258
0.233106340508838,-0.556440765582069,2.18938082531659,-0.558508912757199,2.18730794342321,-0.54372179569742,2.20014682826909,0.421387278614185,2.22721243856782,0.002928151649403,0.016663703504919,0.978559612378245
0.23453539220559,-0.502029018677601,2.17470424057395,-0.50398514931198,2.17259731027673,-0.489404984911253,2.18487631517043,0.46219639218632,2.18809080482608,0.002874996058449,0.016212258637533,0.964318330769551
0.235964443902342,-0.447102780763371,2.15696048058768,-0.448952978006764,2.15485939892455,-0.434592443632317,2.16654017325634,0.502253636232528,2.14606435471803,0.002799602470816,0.01575687300065,0.949418944434046
0.237393495599095,-0.3917621446981,2.13644910238457,-0.393504845144279,2.13432830159632,-0.379377070069657,2.14542971661682,0.541591525429795,2.10144152227007,0.00274495916701,0.01529841513166,0.934009959372321
0.238822547295847,-0.33603709811548,2.11297360539028,-0.337662048386935,2.11082975843524,-0.323792022960353,2.12133966449807,0.580107820945427,2.05405817945257,0.002690082368876,0.014830131845326,0.91803733046894
0.240251598992599,-0.2800177926519,2.08679502676809,-0.281520898672946,2.08462815752492,-0.26792491944838,2.09455303934684,0.61783722940515,2.00420371339858,0.002637167045809,0.01436747512573,0.901645698529731
0.241680650689351,-0.223746332003828,2.05773519559737,-0.225139098972562,2.05555490746357,-0.211821309212679,2.06488639912315,0.654671814993705,1.95172846368158,0.002587171462348,0.013904886926421,0.884791426374626
0.243109702386103,-0.167303984608228,2.02607390704126,-0.168581772253067,2.02387771225341,-0.155559639568753,2.03261412266205,0.690651733628788,1.89691338813177,0.00254086851519,0.01344262105293,0.867623451792633
0.244538754082855,-0.110745101602303,1.99163712879443,-0.111900836251353,1.98944111856044,-0.099195149157519,1.99756793422267,0.725669142986779,1.83963824903294,0.002481568763263,0.012983676463329,0.850113197168632
0.245967805779607,-0.054140014174781,1.95472725010893,-0.055180144505613,1.95251802971843,-0.042794844025782,1.9600425095571,0.759779764320063,1.78019635362448,0.002441828380316,0.012528562116664,0.832422032176445
0.247396857476359,0.002447252286254,1.91520592409903,0.001527358051372,1.91298586507367,0.013572838272516,1.91990434714768,0.792873261566784,1.71848685392556,0.002403095395412,0.012076996426339,0.814537702452783
0.248825909173111,0.058952622507034,1.87332084506913,0.058148637798331,1.8710965358746,0.069848898072151,1.87739180254848,0.82499276360125,1.65474535411813,0.002365151750882,0.011631917984135,0.796613295779148
0.250254960869863,0.115300501614891,1.82896379216354,0.114614457969082,1.82674114722887,0.125957171179177,1.83243501096843,0.856052720736203,1.58897004918114,0.002326114010441,0.011207763657117,0.778659647602115
0.251684012566616,0.171438727560898,1.78240404718164,0.170870662162787,1.780172653116,0.181848370245786,1.78527217002473,0.886100536965723,1.5213809274182,0.002302567647802,0.010797536268524,0.76083807138761
0.253113064263368,0.227282249556404,1.73355418229246,0.226829700655668,1.73132356372274,0.237432143011768,1.73580236879989,0.915017464275192,1.4519037127935,0.002276062325846,0.010395897254563,0.743173406772122
0.25454211596012,0.282790094959075,1.6826416725269,0.282454211822512,1.68044512938835,0.292670756396774,1.68430580081853,0.942880012584531,1.38081726476208,0.002222075435474,0.010019820029194,0.725821377801292
0.255971167656872,0.337861055519257,1.62966215026649,0.337643183732282,1.62745891328771,0.3474663149617,1.6307246097324,0.969589985112196,1.30813398834577,0.002213983130068,0.009663841320787,0.70884539879494
0.257400219353624,0.392466051962339,1.57483438114163,0.392358793766451,1.57262204730316,0.401786815755953,1.57529604433079,0.995208574255873,1.23405924067178,0.002214932354142,0.009332190021456,0.692406126881484
0.258829271050376,0.446497768188827,1.51807804085725,0.44650549547471,1.5158967600319,0.455524198729716,1.5179619276447,1.01961712101701,1.15857316539281,0.002181294512437,0.009027177332235,0.676542347579882
0.260258322747128,0.499934467558349,1.45967514496012,0.500043692626517,1.45750079165374,0.50865879587542,1.45897639546733,1.04289632900911,1.08193790953683,0.00217709494889,0.008752265731667,0.661432537765799
0.26168737444388,0.552655683348786,1.3996352621179,0.552877762808217,1.39747171771836,0.561081198055312,1.39835554117382,1.06497253480488,1.00418755493426,0.002174912332735,0.00852214666411,0.647184243784321
0.263116426140632,0.604653126236807,1.33816542914758,0.604987564773229,1.33601161317596,0.612777401284715,1.33630988621568,1.08590340685949,0.925522783984834,0.002179626659373,0.008333479742952,0.633936735965285
0.264545477837384,0.655796818292052,1.27524229254939,0.656231257463012,1.27310961559749,0.663601507794956,1.27282575016111,1.10555250382172,0.846004596564728,0.002176476136885,0.008170242061965,0.621711489615949
0.265974529534136,0.706074526998286,1.21113191137339,0.706616436301642,1.20899167951689,0.71358451946441,1.20814955145312,1.12404745538186,0.765823332058947,0.002207772201257,0.008080498594472,0.610738159666307
0.267403581230888,0.755386623582719,1.14587444907614,0.756029510625644,1.14376996060739,0.76256571874339,1.1423479558377,1.14128873444645,0.685099333131858,0.002200494368332,0.007998472472087,0.601027575609098
0.26883263292764,0.803717659512527,1.07967251166972,0.804451842753597,1.07758957549596,0.810565749756592,1.07560874379195,1.15735241629591,0.603997378047144,0.002208539819751,0.00796307411464,0.592726221751744
0.270261684624393,0.850900338419772,1.0125729307427,0.851731596170055,1.01050564035347,0.857431976125242,1.00797844131655,1.17211462633899,0.522633322996902,0.002228155964202,0.007985713756611,0.585849330460961
0.271690736321145,0.896974002203746,0.944798596396244,0.897893152489498,0.94274286610229,0.903188529011908,0.93968083240553,1.18569252588482,0.441183068926232,0.002251857963833,0.008050580830848,0.580505801371078
0.273119788017897,0.94179634645217,0.876460258385623,0.942805135338309,0.874445402405719,0.947676416241524,0.870839382918652,1.19800879777777,0.359806669866728,0.002253286408017,0.008134461367716,0.576693810217974
0.274548839714649,0.985384389811835,0.80772916938371,0.986462749664655,0.805739016396158,0.990939075181274,0.801603726821592,1.20914113912678,0.27863589820964,0.002263530182267,0.008268952541602,0.574462159298303
0.275977891411401,1.02753993845509,0.738735609893184,1.02870637471959,0.736780358741901,1.0327743820757,0.73213579293414,1.21897087348966,0.197899945573013,0.002276747817334,0.008423596851122,0.573715102371247
0.277406943108153,1.06832185315802,0.669677664344957,1.06957946310957,0.667741667102006,1.07324916061553,0.662585583207351,1.22762280418076,0.117687187112839,0.002308607397318,0.00863573816435,0.574517432243523
0.278835994804905,1.1075814695111,0.600697923931219,1.10890206757531,0.598791232927212,1.1121885822292,0.593152573147195,1.23502786665884,0.038262247459283,0.002319364100773,0.008840690360557,0.576694437561508
0.280265046501657,1.14535164504042,0.531965768601389,1.14671917715744,0.53009940103244,1.14963429647681,0.523978781772078,1.24126926007909,-0.040281061887735,0.00231375711636,0.009062729276394,0.580229802646809
0.281694098198409,1.18138290306426,0.463708402707013,1.18283259795315,0.461867161945283,1.18537086263765,0.45528837688201,1.24623112754219,-0.117642788411389,0.002343455315027,0.009316686989092,0.584956835700485
0.283123149895161,1.21579672454601,0.396059826532471,1.21730403889235,0.394255604676045,1.2194861983777,0.387222145155444,1.25005969068232,-0.193747754458979,0.002351002561863,0.009576890376139,0.590801940961134
0.284552201591913,1.24836070551881,0.329287873018686,1.24991646835767,0.327518070272848,1.25175288477806,0.32005175011368,1.25265397573643,-0.268255725061792,0.00235639550372,0.009839351932077,0.597559021165379
0.285981253288665,1.27914121129697,0.263532622059303,1.28074941739632,0.261766459209251,1.28225453039748,0.25390192773642,1.2541309646322,-0.341082130744379,0.002388651935902,0.010121414375591,0.605131813529986
0.287410304985418,1.30791678987065,0.199092154257598,1.30955838135559,0.19739014511586,1.31074181543373,0.189121637012049,1.25441170912899,-0.411835839390562,0.002364668628368,0.010363010352974,0.613266505760862
0.28883935668217,1.33473243401304,0.13615204754325,1.33641789927229,0.134486034576945,1.33729365058468,0.125816678588048,1.25360566391313,-0.480462035632348,0.002369892897165,0.010647989564561,0.621928034741422
0.290268408378922,1.35933476965054,0.075099987222002,1.36105128868558,0.073462373633853,1.36163945166397,0.064440226774523,1.25164170625556,-0.546422972695568,0.002372386111438,0.0109060557481,0.630784103801049
0.291697460075674,1.38178989023004,0.016084309894264,1.38353457670917,0.014468594442803,1.3838522733245,0.005115673519259,1.24863061411292,-0.609643759472145,0.002377912389166,0.011160842618521,0.639739798362623
0.293126511772426,1.40179122489868,-0.040364431918433,1.40355203183493,-0.041935263109133,1.40362173470099,-0.051610921052589,1.24451148056362,-0.669517629078091,0.002359650757299,0.011394484805424,0.648514196817866
0.294555563469178,1.41936727633541,-0.094025415116005,1.42114574274507,-0.095570277385127,1.42098982981085,-0.10553750878297,1.23939557424274,-0.725883897058328,0.002355746633415,0.011625875467148,0.656989310991122
0.29598461516593,1.43414695205847,-0.144174273053329,1.43593670117443,-0.145663917215422,1.43556057729014,-0.155877769207018,1.2332284794391,-0.777847974130074,0.002328570726376,0.01178856049376,0.664763561032041
0.297413666862682,1.44596154635194,-0.190217571897458,1.44777517488987,-0.191675715189237,1.44721344087102,-0.20215067461841,1.22611283178859,-0.825010397467925,0.002327107718382,0.01199859076874,0.671785225121016
0.298699813389759,1.45363095749653,-0.227179037625635,1.45542595987107,-0.228604837510464,1.45475758941345,-0.239268926368242,1.21889316982648,-0.862158170033131,0.002292365336543,0.012142269527763,0.676978823563341
0.299414339238135,1.45653202656792,-0.245478507737284,1.45832230162581,-0.246889389115189,1.45760191783059,-0.257636809048064,1.21457225851807,-0.880204791455711,0.002279401466487,0.012205284022818,0.67928049037032
0.300128865086511,1.45812894789167,-0.261448094577389,1.4599047637153,-0.262831972183948,1.45914651423975,-0.273657192397662,1.21003015806454,-0.895630606567418,0.002251363824305,0.012251428931261,0.680984924963593
0.30077193835005,1.45806088639076,-0.27289803322461,1.45984288644087,-0.274327327010003,1.45906584691241,-0.285151113728262,1.20577769254434,-0.906237686481285,0.002284382827714,0.012294223337774,0.681737432069441
0.301135842150716,1.45669339758645,-0.280335637526756,1.45845412057685,-0.28172792865083,1.45767170373558,-0.292577094210568,1.20193288967056,-0.912673373596239,0.00224468706574,0.012280486336586,0.681728632852575
0.301623260843763,1.45549480222373,-0.293056403011529,1.45724726809014,-0.294453082824622,1.4564498290396,-0.305331952588336,1.19628814260695,-0.92408664518286,0.002240948708301,0.012312643649179,0.68219297777425
0.302598098229859,1.45478281723162,-0.322630812915329,1.45647475343833,-0.323975427820017,1.4556549986364,-0.334966147396838,1.18486085707191,-0.95125757599152,0.002161165743178,0.012366130242463,0.684126795142618
0.303572935615954,1.45546825447962,-0.355774027127152,1.45714134893791,-0.357099361320736,1.45626138072103,-0.368210778894969,1.17327044282421,-0.98219916307994,0.00213442165259,0.012462016039514,0.687054623633792
0.30454777300205,1.45727014034567,-0.391891012038178,1.458922534797,-0.393197682783901,1.45796120878799,-0.404428234687808,1.16150765571679,-1.01624092546717,0.00210660766649,0.012556254511532,0.69086052261845
0.305522610388145,1.4599000820048,-0.430303967287834,1.46155001980701,-0.431579230443891,1.46048356437498,-0.442961693183166,1.1495899397067,-1.05268300976679,0.002085327520645,0.012671167133207,0.695448097941241
0.30649744777424,1.46330079741312,-0.470916242357053,1.4649152081742,-0.472156940444225,1.46375439946386,-0.483690667393694,1.13750098410099,-1.09136996017832,0.002036087878507,0.012782475888387,0.700791220202174
0.307472285160336,1.46731410995441,-0.513344445463229,1.46889593786663,-0.514532551675547,1.46763043840026,-0.526248336012643,1.12525408678684,-1.13192368455506,0.001978326544236,0.012907767235154,0.706855950307294
0.308447122546431,1.47191233392842,-0.557571754163033,1.47347407404554,-0.55873900396382,1.47209261297513,-0.570614512905046,1.11283455883243,-1.17429461130628,0.001949744673248,0.013044004605068,0.713641318234039
0.309421959932526,1.47699401570873,-0.603333059794557,1.47854402079383,-0.604454039389818,1.47702216066554,-0.616511279797946,1.10025596449395,-1.21821265571971,0.001912880293387,0.013178250058195,0.721116132615399
0.310396797318622,1.48254722551997,-0.650641263152722,1.48405851973293,-0.651737140748599,1.48242265329263,-0.663967645225706,1.08750521502851,-1.26368790295954,0.001866804195215,0.013326964297805,0.729304033055875
0.311371634704717,1.48849706406262,-0.699291158828922,1.48998689949696,-0.700356750286547,1.48821563917781,-0.712771761515913,1.07459570942409,-1.31050535932074,0.001831691779743,0.013483539919854,0.738171477540593
0.312346472090812,1.49483966067796,-0.749311912743442,1.49631346736607,-0.750343347832593,1.49439266708166,-0.762949349251552,1.06151450136812,-1.3586868728791,0.001798878677691,0.013644760085391,0.747735605499185
0.313321309476908,1.50151444774064,-0.800529691839915,1.50295796347344,-0.801523737866457,1.50089448769536,-0.814328104185445,1.04827513647492,-1.40805308626034,0.001752673721411,0.013812332667403,0.757964740634246
0.31488104929466,1.51285516842793,-0.884952829415703,1.5142627482364,-0.885902401005133,1.51195013202994,-0.899013994481092,1.02674526603904,-1.48947166643475,0.001697930246113,0.014090260958471,0.775722799401563
0.316830724066851,1.52802069064732,-0.994382983573937,1.5293889173602,-0.995261655034603,1.52674649562702,-1.00877787481934,0.999246742853488,-1.59505382873032,0.00162607130029,0.014451175278043,0.80025455455521
0.318780398839041,1.54412257812491,-1.1077648863442,1.54544128381667,-1.10855063169981,1.54246243465508,-1.12251100890275,0.971109400146969,-1.70445517444748,0.001535050639342,0.014839279189105,0.827274683556287
0.320730073611232,1.56101059364795,-1.22473327444419,1.56228559169079,-1.2254593442637,1.55894785582489,-1.2398512781762,0.94232313555928,-1.81732807022214,0.001467241422551,0.01525807734178,0.856704594816282
0.322679748383423,1.5785511941728,-1.34495242875484,1.57976665048482,-1.34559214574701,1.57607984617295,-1.36042964544601,0.912941064352553,-1.93324326037447,0.001373525346144,0.015673282918451,0.888325924133165
0.324629423155613,1.59661710758855,-1.46811505697613,1.59779017741232,-1.46867157898103,1.59371961524373,-1.48395525181646,0.882931238702727,-2.05193974935919,0.001298387289439,0.016103019420839,0.922062248920043
0.326579097927804,1.61510969466993,-1.59388048911754,1.61621949807176,-1.59436099486592,1.61177619800713,-1.61010265696145,0.852361420586417,-2.17304966010856,0.001209359071963,0.016561127061794,0.957717003213268
0.328528772699995,1.6338960748966,-1.7220079199924,1.63496049982953,-1.72240713717572,1.63012592164104,-1.73859413393355,0.821204371757441,-2.29630994410514,0.001136826634673,0.017009307701138,0.995133468059042
0.330478447472186,1.65290974221118,-1.85216567131259,1.65390702729682,-1.85249208868052,1.64869129043145,-1.86914097031165,0.789524787958183,-2.42141340918367,0.001049345434129,0.017491601171002,1.0341550011008
0.332428122244376,1.6720217928475,-1.98410986412096,1.67297191118358,-1.98435226700999,1.66735347148544,-2.00145720526417,0.75730303726521,-2.54808268343255,0.000980552911966,0.01796450581225,1.07460492402384
0.334377797016567,1.69118442102965,-2.11754956602976,1.6920659090668,-2.11771487563034,1.68605769113005,-2.13528448302278,0.724608671771748,-2.67604622757625,0.000896854739455,0.018461057396931,1.11632755050301
0.336327471788758,1.71026335264227,-2.25221052951021,1.71109208410421,-2.25229385681284,1.70468135901465,-2.27031673505221,0.691432153296723,-2.80500736064509,0.000832910124427,0.018947119358571,1.15913819248295
0.338277146560948,1.72923091616401,-2.38783712782073,1.729979606175,-2.38783636335222,1.72318413767037,-2.40632590601911,0.657838532875247,-2.93473498038292,0.00074869040128,0.019452466409688,1.20290436033224
0.340226821333139,1.74795289124405,-2.5241317359459,1.7486437909192,-2.52405485165828,1.74144774634826,-2.5429918202909,0.623827376932185,-3.06491154210379,0.000695164408471,0.01995043086291,1.24743776224511
0.34217649610533,1.76640986307371,-2.66087230552277,1.76701677962082,-2.66070603704521,1.75943843675574,-2.68010392549759,0.589463110021703,-3.19533752543074,0.000629279668976,0.020456196903696,1.29261623493245
0.34412617087752,1.78446988322667,-2.79773433100684,1.78500942519062,-2.7974909160523,1.77704270979124,-2.81733146587046,0.554753021227128,-3.32567462095273,0.000591909090112,0.020957351934414,1.33825427719629
0.346075845649711,1.80212426506321,-2.93452424557084,1.80257850000112,-2.93418950806897,1.79423411354712,-2.95447902869885,0.519760668532402,-3.45575309195749,0.000564250453235,0.021458048854283,1.38424560826935
0.348025520421902,1.81924048939035,-3.07089302567561,1.81962144867178,-3.07048674474214,1.81090411348099,-3.09120680262117,0.484501140587776,-3.58521341832843,0.0005569507797,0.021957793538881,1.43040364776537
0.349975195194092,1.83582166577147,-3.2066759471166,1.83610570079332,-3.20616656628579,1.82702777373353,-3.22732913712804,0.449036586757597,-3.71391492994223,0.00058321927646,0.02244742289938,1.47663950951933
0.351534935011845,1.84861954302619,-3.31464463486278,1.84883494059231,-3.31406849226398,1.83947179140728,-3.3355708334444,0.42053418033956,-3.81609219347023,0.000615090567024,0.022838282482679,1.51356448727934
0.35250977239794,1.8563850235139,-3.38174851320309,1.85656792476769,-3.38114652380685,1.84702490711072,-3.40285060808049,0.402671437801219,-3.87952216623028,0.000629161427475,0.023084847569258,1.53657469682852
0.353484609784036,1.86397982261166,-3.44855389589235,1.86412190252234,-3.44792282710386,1.85440928998656,-3.46983145863816,0.384781055145441,-3.94261567293028,0.00064686514578,0.023330875918619,1.55952750318917
0.354459447170131,1.87140501793754,-3.51504521724369,1.8714925964071,-3.5143537241255,1.86161068243459,-3.53647513216275,0.366869627729685,-4.00535212053508,0.000697017016173,0.023562051298274,1.58241195641435
0.355434284556226,1.87864003986943,-3.58116634874342,1.87868539606615,-3.58042648724392,1.86862974504951,-3.60275677167923,0.348940868931493,-4.06769443005433,0.000741250445547,0.023798158855863,1.60520687996043
0.356409121942322,1.88566047181817,-3.64684964016908,1.88565173188168,-3.6460649303203,1.8754374246269,-3.66859197467237,0.330996941691852,-4.12953505932018,0.000784758519076,0.024025815356152,1.62787097331634
0.357383959328417,1.89248262190952,-3.71210965045977,1.89242716874534,-3.71128348894729,1.8820501204919,-3.73400249418194,0.313047451097561,-4.1909211100005,0.000828020469627,0.02425146783335,1.65041687842355
0.358358796714512,1.89908850729232,-3.77688791270614,1.89899242152389,-3.77602453119609,1.8884521315877,-3.79894543173762,0.295099840610137,-4.25182844510478,0.000868711751268,0.024488091676445,1.67282639630058
0.359333634100608,1.90548221367969,-3.84117879480125,1.90533704966151,-3.84027980354398,1.89464657924954,-3.86340485943794,0.277157393985348,-4.31222350092572,0.000910635971627,0.024726684426712,1.69508844418234
0.360308471486703,1.91165089477633,-3.90493304946654,1.9114494582909,-3.90396854357432,1.90060326761985,-3.92727917855921,0.259226119987193,-4.37198567438943,0.000985316331839,0.024927887018656,1.71716213293454
0.361283308872798,1.91758336856111,-3.96811172864641,1.91733901931607,-3.96712252515941,1.90634256684195,-3.99061063637064,0.241313292760137,-4.43118133641861,0.001018935764533,0.025150675380054,1.73905572902886
0.362258146258894,1.92327168888931,-4.03067316492434,1.92298538566666,-4.02965957145241,1.91184497264871,-4.05334541061464,0.223426120090863,-4.48977739332129,0.001053252705498,0.02538898518422,1.7607531485974
0.363232983644989,1.92875018603187,-4.09268471145466,1.92840398842595,-4.09158915438248,1.91711793180862,-4.11547523593154,0.205568210070518,-4.54774862780504,0.001148955212681,0.02558744505115,1.78225679694095
0.364207821031084,1.93395556799154,-4.15397514627405,1.93355222102912,-4.15283842008756,1.92213068293906,-4.17689002075668,0.187749357608297,-4.60495977839336,0.001206165492436,0.025786030696078,1.80350305449944
0.36518265841718,1.93891130200542,-4.21458735936748,1.93846165717719,-4.21341920100098,1.92690350825068,-4.23763873617935,0.169972713847675,-4.66148796148562,0.001251708608573,0.025991404036319,1.82451743670678
0.366157495803275,1.94360436961359,-4.27446489645866,1.94310640873113,-4.27325558787343,1.93141766158037,-4.29766619761015,0.152247193297664,-4.7173019443769,0.001307819672116,0.026207178936488,1.84528187119137
0.367132333189371,1.94804524416329,-4.33362336469162,1.94749782923081,-4.3323850633137,1.93568301170455,-4.35697274282184,0.13457590728319,-4.77238052312408,0.001353903028604,0.026420035019506,1.86579175683678
0.368107170575466,1.95220767838153,-4.39197103861052,1.95161075805941,-4.39068619053933,1.93966716711762,-4.41543157684829,0.11697240899005,-4.82657572310616,0.00141673866221,0.026601903638013,1.88599303439964
0.369082007961561,1.95610863832276,-4.44954164222632,1.955451635106,-4.44820707640505,1.94339315483789,-4.47311155378406,0.099436553394593,-4.87998009946002,0.001487521145441,0.026781042755906,1.90591408421713
0.370056845347656,1.95972174950444,-4.50623974920234,1.9590156668991,-4.5048724588064,1.94684171212183,-4.52994940332185,0.08197814320607,-4.93256047025621,0.001538842315637,0.026982273096317,1.92553120156343
0.371031682733752,1.96306511070408,-4.56210443599798,1.96231841373578,-4.5607038291573,1.95002441589757,-4.58594983478911,0.064599847014778,-4.98429950045501,0.001587216395022,0.027178351026959,1.94484421738266
0.372006520119847,1.96611207575279,-4.61703618643172,1.96530089227522,-4.61558870944714,1.95290830709684,-4.64098133262707,0.047319134595375,-5.03503485302105,0.001659279438543,0.027344277884715,1.96379460135371
0.372981357505943,1.96888178644051,-4.67107929271527,1.96801444024264,-4.66958424353571,1.95551889317297,-4.69511881618904,0.030132403349786,-5.08487540824009,0.001728427457622,0.027503919817467,1.98241680674325
0.373956194892038,1.97134739350797,-4.7241302697629,1.97043636295662,-4.72260603406162,1.95783626132509,-4.74829744606094,0.01305036447269,-5.13378629643832,0.001775745234697,0.027687598362513,2.00068621080866
0.374931032278133,1.97352902754496,-4.77623856829727,1.97256216902286,-4.77468170586558,1.95987331573058,-4.80053291934949,-0.003924832746244,-5.18175453175259,0.001832658187705,0.027869229594769,2.01860520315333
0.375905869664229,1.97539971795869,-4.82729688355204,1.97437897789356,-4.82568968971228,1.96159776854897,-4.85167382489052,-0.02077176618853,-5.22860554133635,0.001903938633235,0.028013016198335,2.03611130170606
0.376880707050324,1.97698053988156,-4.87735977802075,1.97590436501019,-4.8757144069032,1.96303714276593,-4.90181698793176,-0.037497604154459,-5.27446330990904,0.001966061664403,0.02815268086267,2.05324460496965
0.377855544436419,1.97824451979919,-4.92631632931269,1.97711644764651,-4.92464088610483,1.96416999434408,-4.95089082366803,-0.05409071480056,-5.31929147450656,0.002019816012516,0.028319569905053,2.06997970292845
0.378830381822515,1.9792137149131,-4.97422626890387,1.97803820194615,-4.97250915531118,1.96501209226608,-4.9989140113943,-0.07054955048304,-5.3630816218967,0.002080939649694,0.028481058882741,2.08632162662391
0.37980521920861,1.97985910741209,-5.02097241650849,1.97862550884317,-5.01922520966541,1.96553188964753,-5.04573387715449,-0.08684878125914,-5.40564899080622,0.002138807420445,0.028607675581852,2.1022030263296
0.380780056594705,1.98020521996879,-5.06662169022038,1.97891668762522,-5.06482994706304,1.96575592644666,-5.09145545134076,-0.10299983323212,-5.44713805926776,0.002206956986962,0.02873147707085,2.11767230722669
0.381754893980801,1.98022564011699,-5.11105680632929,1.97888646254987,-5.10922951336346,1.96566514641705,-5.13600958198027,-0.118990466774966,-5.48751435018219,0.00226547922949,0.0288902923051,2.13270451440381
0.382729731366896,1.97994327964329,-5.15434636099665,1.97855221385411,-5.15249867732011,1.96527390865401,-5.17937052386054,-0.134811515714799,-5.52669006369028,0.002312790305752,0.029006881463881,2.14728379061214
0.383704568752991,1.97933338996584,-5.19637156149131,1.97789301468273,-5.19448270434881,1.96455765997515,-5.221468075945,-0.150448771462972,-5.56462300752839,0.002375386760292,0.02912313915913,2.16138408957057
0.384679406139087,1.97841826073856,-5.23720421032768,1.97691463809321,-5.23526970287022,1.96354044034273,-5.26237243891097,-0.165908928709027,-5.60138507968606,0.002450142886155,0.029236779401147,2.17503259768924
0.385654243525182,1.97717106601694,-5.27671970124692,1.9756174913792,-5.27476293893118,1.96219907414783,-5.30194974004693,-0.181169321244728,-5.63685566150455,0.002498502134346,0.029337951502767,2.18817986855641
0.386629080911277,1.97561708394715,-5.31499739693816,1.97402468648018,-5.31301979595539,1.96055622898348,-5.34028364746304,-0.196238010613711,-5.67111364145806,0.002539022516612,0.029431680513415,2.20085740823455
0.387603918297373,1.97373038550073,-5.35191041530167,1.9720717803059,-5.34989110928398,1.95858381609653,-5.37725926709495,-0.21109107416174,-5.70403646324899,0.002613152882132,0.029529355765982,2.21301549118949
0.388578755683468,1.97153642835158,-5.38754219942633,1.9698226481287,-5.38548301328091,1.95630942294202,-5.41294782278063,-0.225737724829218,-5.73570748966217,0.002679046515801,0.029619375276385,2.22468711812727
0.389553593069563,1.96900972693959,-5.42176312938531,1.96725464270809,-5.41968725768594,1.95371024272081,-5.44721417719077,-0.240152725572501,-5.76600201045283,0.002718375244867,0.029695623444483,2.23582180614374
0.390528430455659,1.9661762350691,-5.4546610742102,1.96436509080876,-5.45256468562913,1.95080910224641,-5.48015602607949,-0.254346432293254,-5.7950075709123,0.00277039502862,0.029768126276398,2.24645424037246
0.391503267841754,1.9630110685126,-5.48610391258726,1.96114929380685,-5.48396308292451,1.94757981295553,-5.51164255417478,-0.268292262545536,-5.82259744444533,0.002837138822807,0.029838663881002,2.256533281867
0.392478105227849,1.9595406362689,-5.51618383864617,1.95762538670632,-5.5140172584795,1.94405118197292,-5.54176397630987,-0.282001715598204,-5.84886319336935,0.002891755609586,0.029904291285384,2.2660952469552
0.393452942613945,1.95574078400873,-5.54476641982329,1.95377707069557,-5.542581080401,1.94020063364306,-5.57037674232137,-0.295446828760649,-5.87367626031206,0.002938005848683,0.029956383156905,2.27508842708512
0.39442778000004,1.95163832342653,-5.57194805407683,1.94963230211069,-5.56973509083311,1.93605251225821,-5.59758239469629,-0.308640244447148,-5.89713208523081,0.002986859192808,0.03000061547317,2.28355071292639
0.395402617386135,1.94720997159363,-5.59759219940767,1.94514800201352,-5.5953575874816,1.93158307718419,-5.62325637298053,-0.321552579022799,-5.91910049787032,0.003040593529137,0.030047456365917,2.29142992409978
0.396377454772231,1.94248289541912,-5.62179935939159,1.94037121286842,-5.6195339157192,1.92681997180239,-5.64748716568214,-0.334197623464945,-5.9396807116822,0.003097004718708,0.030086385097654,2.29876548155751
0.397352292158326,1.93743485043427,-5.64443119040554,1.93527917854452,-5.64214244924475,1.92174369840878,-5.67013072471602,-0.346544554049495,-5.95874127242559,0.003144082918333,0.03011109954257,2.30550487914588
0.398327129544421,1.93209331886119,-5.66559245500747,1.9298902832362,-5.66329928819305,1.91638018115369,-5.69130102366183,-0.358608407682484,-5.97638529852428,0.003179933962165,0.030130270474571,2.31168912087491
0.399301966930517,1.92643725672611,-5.68514454585452,1.92419539535726,-5.68282193819979,1.91070584700997,-5.71086089529515,-0.370357379317606,-5.99248149408378,0.003228071981067,0.030146440589391,2.31726597521865
0.400276804316612,1.92049400574614,-5.7032043472311,1.9182025718694,-5.70085268721145,1.90475034787702,-5.72892305293491,-0.381811133037481,-6.00714382290605,0.00328343936437,0.030154843494521,2.3222808092354
0.401460314012226,1.92076463458692,-5.70138035554401,1.91847698480358,-5.69902634164019,1.9050244296274,-5.72709673006795,-0.380940571673905,-6.00556475783255,0.003282487317659,0.030151052565761,2.32171811534558
0.402782938580852,1.92441799583765,-5.68469806222496,1.92217967979053,-5.68238463206768,1.90869467726179,-5.71040652987241,-0.371954863815614,-5.99147379953926,0.003219008825619,0.030135494948946,2.31677354602405
0.404105563149479,1.9268174147491,-5.66470497189885,1.92460420787617,-5.6623811794024,1.91112147070036,-5.69040236671959,-0.362886056351365,-5.97400377059255,0.003209095858484,0.030111771122839,2.31049945519208
0.405428187718105,1.92805974850014,-5.64164751586957,1.92589202736615,-5.63933494078003,1.91240131867209,-5.66732386325594,-0.353736968669913,-5.9534066592847,0.003169703213159,0.030074262082145,2.30299587971645
0.406750812286731,1.92804856650813,-5.61527006385301,1.92593347943176,-5.61298669083573,1.91244088700021,-5.64090962335139,-0.344500500071016,-5.92942070213144,0.003112456534101,0.030016440010316,2.29415995160331
0.408073436855358,1.9268803343571,-5.58583165762324,1.92479961283099,-5.58356774961379,1.91133381120763,-5.61142736551647,-0.335184278341432,-5.90230884783088,0.00307484658877,0.029947197608334,2.28409590953285
0.409396061423984,1.92445890606971,-5.55308491508388,1.92243706189294,-5.55082330686444,1.90898251081264,-5.57863333971919,-0.325783697747154,-5.87181631275563,0.003033599448407,0.029870400256762,2.27270356181669
0.41071868599261,1.92088122976781,-5.51729448103483,1.91891232894597,-5.51505049389967,1.90548655240385,-5.54278780281693,-0.316307904458846,-5.83821110958462,0.002985305463266,0.029780959464498,2.26008909222216
0.412041310561237,1.91605195592507,-5.4782210752077,1.91413366976328,-5.47599446806278,1.90075118391269,-5.50364433295862,-0.306754289630507,-5.80124546832156,0.00293897961482,0.029672473082717,2.24615501776424
0.413363935129863,1.91006869923888,-5.43613336613258,1.90821283113346,-5.43393437111566,1.89487107618543,-5.46147750948331,-0.297132839260857,-5.76119120443264,0.002877468593948,0.029551537162339,2.2310090160723
0.414686559698489,1.90283726194098,-5.39080086562288,1.90103428868654,-5.38861135296958,1.88775454187634,-5.41606453351742,-0.287442889969083,-5.71780830857669,0.002836314195428,0.029423483139049,2.2145566173838
0.416009184267115,1.89445597693403,-5.34249508858748,1.89271857992627,-5.34031787071165,1.8794974329686,-5.36766938778018,-0.277694856145819,-5.67137146221495,0.002785466934179,0.029283158596867,2.19690666865478
0.417331808835741,1.88483228585908,-5.29099530509169,1.88315592869414,-5.28883878532406,1.87000961787451,-5.31606547832144,-0.267890058887604,-5.62164939365865,0.00273143750663,0.029124303801988,2.17796823205889
0.418654433404368,1.87406562876014,-5.23657521023355,1.87244634202178,-5.2344424408066,1.85938995267928,-5.26153397096889,-0.258039078874455,-5.56891928888931,0.002677834007097,0.028953673443525,2.15785149418007
0.419977057972994,1.86206228278725,-5.17902152248873,1.86052105633857,-5.17690940125047,1.84754320808948,-5.20386605479964,-0.248145064169801,-5.51295757013635,0.002614657738829,0.02877593292714,2.13646631873054
0.42129968254162,1.84892524699413,-5.11861161588742,1.84744379351683,-5.11649789149015,1.8345695934685,-5.1433093271248,-0.238214513758776,-5.45400507842119,0.002581188724797,0.02856679415883,2.11391607109319
0.422622307110247,1.83456023873029,-5.05514075516896,1.83314737818586,-5.05305679913013,1.82038615987899,-5.07970698388816,-0.228260850391134,-5.39192658386157,0.00251774654995,0.02836201870049,2.0901329001124
0.423944931678873,1.81907399914009,-4.98888934708501,1.81774416132913,-4.98684403432696,1.80508841018499,-5.01331519361793,-0.218290045801554,-5.32696349136565,0.002439625561782,0.028146379470028,2.06522308205483
0.425267556247499,1.80237653971936,-4.91966660764275,1.80110508927821,-4.91762109843272,1.78858612471483,-4.94391238803763,-0.208303916651514,-5.25885139125651,0.00240846302704,0.02789325031175,2.03908857460065
0.426590180816125,1.78456827717484,-4.84774495678239,1.78337186357093,-4.84571109741646,1.77098195285544,-4.87180155219323,-0.198317386036358,-5.18792525286593,0.002359658753295,0.027628029087736,2.01185441501417
0.427912805384752,1.76556530118242,-4.77295019759672,1.76444493743442,-4.77095381758123,1.75219853584391,-4.79685104220818,-0.188345592852252,-5.11407079903472,0.002289268025829,0.027384681644232,1.98346440516405
0.429235429953378,1.74546807004654,-4.69555233779725,1.74442054564693,-4.69356130183285,1.73233187692444,-4.71928773566629,-0.178390250174988,-5.03748388104595,0.00224978478511,0.027128005487738,1.95400819255039
0.430558054522005,1.72418397792119,-4.61535850952292,1.72321922786493,-4.6134143276224,1.71128888188964,-4.63890349353506,-0.168458511031021,-4.95791343516463,0.002170388429145,0.026844920819306,1.92339269731083
0.431880679090631,1.70181423013027,-4.53263930696722,1.70094576417488,-4.53076525638836,1.68918170380461,-4.55601178503108,-0.158563221407267,-4.87570666250538,0.002065502042555,0.026567902668711,1.89174508658679
0.433203303659257,1.67831914820935,-4.44735053160613,1.67751227223545,-4.44547577996362,1.66593575988395,-4.47050323337813,-0.148721104836803,-4.7907677137811,0.002041015080383,0.026256349817917,1.8590350850008
0.434525928227883,1.65376964401685,-4.35967374686843,1.65303273621452,-4.35780245303252,1.64164410246057,-4.3825988837691,-0.138934266202558,-4.70329253514724,0.002011162283221,0.0259343528924,1.82533864840861
0.43584855279651,1.62806549628112,-4.26941300281747,1.627415310394,-4.26760053733565,1.61622690097438,-4.29212692612036,-0.129216744841628,-4.61306355414459,0.00192555779207,0.025613954217307,1.79056878571945
0.437171177365136,1.60133128071808,-4.17689006903956,1.60075911841497,-4.17508048746728,1.58976504851203,-4.19935564696587,-0.119576236181349,-4.52041286937425,0.001897881758128,0.025268160182478,1.75485913852672
0.438493801933762,1.57352073351599,-4.0820446952509,1.57301785514271,-4.08025789958579,1.56224810597257,-4.10426380146873,-0.110030872171791,-4.42526429905699,0.001856212651387,0.02491507200174,1.71818092919538
0.439816426502388,1.54470759775083,-3.98506568632242,1.54427134429139,-3.98330499390093,1.53373811694916,-4.00702964381796,-0.100582572598559,-4.32781105227665,0.001813933539016,0.024550864300959,1.68061123717873
0.441139051071015,1.5147997735288,-3.88579707841222,1.51445320792432,-3.88408415081808,1.50413837368188,-3.90749860480405,-0.091253198654228,-4.22787394460052,0.001747635162434,0.024178951475017,1.64207878368827
0.442461675639641,1.48391986279133,-3.78453807777958,1.48364352126873,-3.78283888591042,1.47357431105924,-3.80596523607695,-0.082043260557324,-4.12576402028472,0.001721516089188,0.02379398145208,1.60270884677361
0.444048825121993,1.44556542869684,-3.66042774907869,1.4453600735726,-3.65877751477621,1.4356127509444,-3.68151361873226,-0.07117194962278,-4.00037530783829,0.00166296241092,0.023316725616845,1.55436695072254
0.446694074259245,1.37847670799687,-3.44742283861595,1.37842999643954,-3.44581752834363,1.36919944385045,-3.46790803757943,-0.053548018044962,-3.78457032347815,0.001605989738449,0.022488019179461,1.47117750205204
0.449339323396498,1.3076910102503,-3.22753585734375,1.30778913337245,-3.22599524592443,1.29912325527854,-3.24738769863377,-0.036607781633601,-3.56104115768715,0.001543733037944,0.021621795204383,1.38505055041961
0.451984572533751,1.23328291530341,-3.0012852276735,1.2335139910547,-2.99980777998079,1.22544507596755,-3.02046538902419,-0.020460027388358,-3.33023388020072,0.001495408869684,0.020719804895154,1.2961784531263
0.454629821671003,1.15552090996439,-2.76952038772552,1.15587973112116,-2.76812853016084,1.14844097193499,-2.7879898448312,-0.005173656444323,-3.09298133841968,0.001437365681691,0.019779948641963,1.2049227623025
0.457275070808256,1.07450797552951,-2.53284586727987,1.07497837350072,-2.53151201433936,1.0681908327481,-2.55053123378403,0.00912351338079,-2.84974920399073,0.001414368381372,0.01877973592219,1.11151778078733
0.459920319945508,0.990535154323773,-2.29212886743512,0.991130110890237,-2.29086682700934,0.98503299392908,-2.30908180014675,0.022406862679622,-2.60163632175945,0.00139524884959,0.017823459162968,1.01639916045034
0.462565569082761,0.903704289727881,-2.04802498982728,0.904404878663982,-2.04685061221986,0.899016756163121,-2.06415883583425,0.034511498526735,-2.34895677584914,0.001367474907337,0.01680101062131,0.919813050632761
0.465210818220014,0.814411587735297,-1.80148939162547,0.815206292465958,-1.80040198324428,0.810559303273804,-1.81677567709465,0.045442451742127,-2.09280708109233,0.001346852848836,0.01576421958162,0.822301361002396
0.467856067357266,0.722710072229164,-1.55314832155754,0.723584233507871,-1.55214667905971,0.719697719616765,-1.56755096096024,0.055034856285043,-1.83370077560606,0.001329453133679,0.014714288634713,0.72422363497657
0.470501316494519,0.629024689807203,-1.30392598888187,0.629968354847013,-1.30299786922326,0.6268581317168,-1.31741238107279,0.063317258970059,-1.57262943251043,0.001323597298297,0.01365930994913,0.626279839945538
0.473146565631771,0.533463743958468,-1.05460165313182,0.534455312825124,-1.05377319093202,0.532145178876179,-1.06714222384613,0.070111544713245,-1.31026807220224,0.001292113939952,0.012609699747292,0.529207500311245
0.475791814769024,0.436417803672065,-0.805990511575787,0.437443624541981,-0.805245926789953,0.435961939637055,-0.817550431042542,0.075476898957392,-1.0474968852915,0.001267562606127,0.011568904446674,0.43428523488781
0.478437063906277,0.338076883196365,-0.55898801600708,0.339128348658065,-0.558359892251698,0.338469396200069,-0.569558338126491,0.07921993649959,-0.785149103191398,0.001224793480234,0.010577607298732,0.343737917910681
0.481082313043529,0.238802613306386,-0.314282333737912,0.239864454744876,-0.313759889085285,0.240049182300154,-0.32383872180397,0.081441308152723,-0.523975024145475,0.00118340849057,0.009637348552653,0.262170945701514
0.482933987439606,0.168876042330671,-0.144959245546883,0.16993157959887,-0.144514161979132,0.170717876717609,-0.153767622667142,0.081983239119505,-0.342370701883855,0.001145538435339,0.008998881119429,0.215688762672001
0.484256612008232,0.118797680025477,-0.025035964288809,0.119845230887643,-0.024656045002801,0.121060192195536,-0.033309021987389,0.081916264072862,-0.213353605645614,0.001114316594467,0.008576855193117,0.191895213303667
0.485579236576859,0.068634606196411,0.093712516106513,0.069692000620754,0.094065018396641,0.071318546959285,0.085992914554469,0.081373056534229,-0.085211316501151,0.001114603442116,0.00817286890516,0.179376715300577
0.486901861145485,0.018438426693147,0.211350388576467,0.019481499447226,0.211674716911408,0.021531964524324,0.204196962809269,0.080424984640165,0.042094410625936,0.001092332201827,0.007793681833366,0.180249603156594
0.488224485714111,-0.031756244315003,0.327787374846242,-0.030718749389851,0.328042272827359,-0.028245030245805,0.321173639531374,0.079069257697665,0.168470707120288,0.001068348585666,0.007487998334326,0.19407238987466
0.489547110282738,-0.081918943982255,0.442913976066631,-0.080867201268581,0.443119962779165,-0.077984222080893,0.43686642751268,0.077303746919327,0.293825890466411,0.001071724433568,0.007214906787579,0.218126391264054
0.490869734851364,-0.131976228740073,0.556483212297929,-0.130982226119772,0.556628955536749,-0.127656117647656,0.550976507997839,0.075057633149686,0.417868103308711,0.001004630429973,0.006999082232654,0.24915290166699
0.49219235941999,-0.181927348146153,0.668572423075206,-0.180957494937058,0.66866187240749,-0.177215749774867,0.663600596222349,0.072392264032954,0.540672701667974,0.00097396941956,0.006849687691209,0.284669639889783
0.493514983988617,-0.231706616182481,0.779013582147512,-0.230759268382618,0.779069257425418,-0.226603545831078,0.774642881897975,0.069331827031917,0.662192186162421,0.000948982397347,0.006718954359323,0.322910797052148
0.494837608557243,-0.281295498935797,0.887784674912859,-0.28038561477389,0.887802056823983,-0.275804915737828,0.883999844148833,0.065851554825504,0.782251172723446,0.00091005017385,0.006668691608265,0.362833842164033
0.496160233125869,-0.330634075913284,0.994618033459288,-0.32975735210413,0.994553842596576,-0.324761392154038,0.991403249078541,0.061899471345303,0.900633125473236,0.000879070591246,0.006695017038874,0.403628230742791
0.497482857694495,-0.379701578590574,1.09961347839128,-0.378860379060613,1.09947873949518,-0.373453787375236,1.09696972057293,0.057536188773833,1.01741603414417,0.000851922073507,0.006784124886272,0.444896937560339
0.498805482263122,-0.428433235130528,1.20258509731851,-0.427638585566282,1.20238590725471,-0.421819655545965,1.20051145502018,0.052753241648884,1.13242297623014,0.000819234161564,0.00693104806669,0.486274766640222
0.500128106831748,-0.476817992433348,1.3035512571251,-0.4760689312445,1.30330385334923,-0.469847111864354,1.30206249372767,0.047562973418358,1.24565242128869,0.000788860756378,0.007128084761049,0.527567694745214
0.501450731400374,-0.524784004039005,1.40218910947082,-0.524073732704341,1.40192358370659,-0.517465113109291,1.40131659402558,0.041916219019426,1.35681032532084,0.000758280489209,0.007370715544859,0.568514183521753
0.502773355969001,-0.572324323728277,1.49865777298639,-0.571667080882852,1.49838245611183,-0.564667095793431,1.49840333233727,0.035869668124506,1.46601425232067,0.000712578093461,0.007661454149841,0.609069397661117
0.504095980537627,-0.619364444009582,1.59276431866186,-0.618759375636073,1.59240277540612,-0.611371114667905,1.59309360927668,0.029416444696684,1.57306993244592,0.000704855490432,0.008000109141351,0.649079741171233
0.505418605106253,-0.665903491580039,1.68455039445412,-0.665333672836249,1.6841150210345,-0.657580066006181,1.6854638864778,0.022571389357552,1.67800519957711,0.000717107673426,0.008373403188721,0.688505992172914
0.50674122967488,-0.711853967713682,1.77366497580511,-0.71135091490179,1.77321892483706,-0.703220201380149,1.77520145213983,0.015284644683923,1.78048869146924,0.000672327002024,0.008769417348331,0.727170629725224
0.508063854243506,-0.757231822632003,1.86039655176243,-0.756787448030087,1.85985282006362,-0.748291493509298,1.86247733578876,0.007617452046808,1.88068805329768,0.000702220013328,0.009179278129925,0.765118394767279
0.509386478812132,-0.801942348413871,1.944360719057,-0.801553484136339,1.94378186081541,-0.792707802476694,1.94705667682903,-0.000431968849744,1.97839970338306,0.00069734660693,0.009620032586972,0.802232847122941
0.510709103380759,-0.846003899670532,2.02573407420461,-0.845681606314255,2.02509293411516,-0.836480141419563,2.02902968303108,-0.008848801807687,2.07367695168792,0.000717588755347,0.010077847426907,0.838526789899482
0.512031727949385,-0.889315692810923,2.10420984691955,-0.889050275719641,2.10350088240842,-0.879516815206316,2.10807451495837,-0.017678573234951,2.16616262163955,0.000757018434641,0.010533454388772,0.873836034115213
0.513354352518011,-0.931902173474844,2.17996138726588,-0.931710705869733,2.17917975216902,-0.921839899722326,2.18438999509281,-0.026860536714834,2.25606522085525,0.000804744225484,0.010993721860924,0.908235739087731
0.514676977086638,-0.973661082617998,2.25268956160475,-0.973542904143521,2.25187985976161,-0.963351894216964,2.25773628007769,-0.036393102929148,2.34316981422872,0.000818280652719,0.01147818508446,0.941625159957462
0.515999601655264,-1.01462628727788,2.3225898353847,-1.01456528329142,2.32175072482051,-1.0040779664041,2.32824411723694,-0.046261049053996,2.42755653910519,0.000841325160267,0.011968206904996,0.974037598601997
0.51732222622389,-1.05469137979816,2.38936150708025,-1.05471751572718,2.38846038227804,-1.04391617839698,2.39561404712539,-0.056485342729356,2.50891766060176,0.000901503741503,0.012457897986903,1.00534022414577
0.518644850792516,-1.09389081727531,2.45319409338074,-1.09398228697335,2.45224652941376,-1.08289879232393,2.46004464387772,-0.067024568807967,2.58743768280683,0.000951968579932,0.012952013536259,1.03560399455747
0.519967475361143,-1.13211964916403,2.51380317333809,-1.13227386872763,2.51281073720709,-1.12092367655996,2.52123339991914,-0.077892553637133,2.66282746752173,0.001004347125207,0.013437189795371,1.06470794549492
0.521290099929769,-1.16941082370439,2.57136714285217,-1.16965857995291,2.57032683010916,-1.15802955466763,2.57937879030022,-0.089054433067537,2.73524866931912,0.001069408136284,0.013918325320202,1.09271546411087
0.522612724498395,-1.20565676385792,2.62560541403996,-1.20596747795977,2.6245181848962,-1.19409852408837,2.63420248499133,-0.100520770663104,2.8044113783196,0.001130756589249,0.014404948299571,1.11950754187574
0.523935349067022,-1.24090580995759,2.67673519643565,-1.24130142053511,2.67558714655656,-1.22918681389818,2.68591138326644,-0.112255936890969,2.87051591049643,0.001214300726313,0.014884128237624,1.14516439916512
0.525257973635648,-1.27504128455154,2.7244600407619,-1.27551917681149,2.72327792669487,-1.26317602201152,2.73420445813654,-0.124268592865826,2.93325597673358,0.001275058696528,0.015353765828447,1.16956125568859
0.526580598204274,-1.30811861222949,2.76901052119591,-1.30864799808843,2.76780873998112,-1.29611914319771,2.77932124903414,-0.136524221502743,2.99284644332489,0.001313212654473,0.01582082063607,1.19278494977834
0.5279032227729,-1.34001778423394,2.81009180606508,-1.34064393200353,2.80882231061529,-1.3278997837101,2.82095840631588,-0.149028923643384,3.04896650302221,0.001415513944262,0.01627663778876,1.21470802536953
0.529225847341526,-1.37080089745337,2.84794604792498,-1.37150880359143,2.84663127076894,-1.35857786826694,2.85937327601284,-0.161748372885065,3.10186885089653,0.00149324146418,0.0167327219622,1.23542899311693
0.530548471910153,-1.40034082466572,2.88227029761361,-1.40112979596376,2.88093574686535,-1.38803455001621,2.89425479177085,-0.174685394762708,3.15123449802062,0.001550323001446,0.017177674346491,1.25481989701762
0.531871096478779,-1.42871399596389,2.91333791134198,-1.42959189573308,2.91196944185727,-1.41633587331829,2.92586501452391,-0.187808386427736,3.19730239474802,0.001625858768567,0.017610969148807,1.27298175934078
0.533193721047405,-1.45579198387001,2.94085292813975,-1.45674182263367,2.939441653509,-1.44335348033359,2.95391734561868,-0.201116205276641,3.23976689499203,0.001701143662466,0.018038718754094,1.28979101755604
0.534516345616032,-1.48164894256428,2.96507589052938,-1.48267282769768,2.96362374857133,-1.46916388775429,2.97867265953421,-0.214578804178536,3.27887875529727,0.001776810916425,0.018459380297809,1.30535013445642
0.535838970184658,-1.50616073580605,2.98573677551101,-1.5072664955298,2.98425585156806,-1.49364710568128,2.99984375026437,-0.228190153407054,3.31434701758586,0.001848199202324,0.01885729767468,1.31954291354003
0.537310592732661,-1.5319377656651,3.00480596423653,-1.5331298669028,3.00329339435621,-1.51941800064602,3.01948791150078,-0.243486247263359,3.34978848033077,0.001925869415037,0.019295183119193,1.33383666604366
0.538819464775507,-1.55656813853708,3.01976422763392,-1.55784980537366,3.01822169273222,-1.54405716626583,3.03502220984515,-0.259310191759695,3.38138478375742,0.002005513351477,0.019731458342712,1.34671734491249
0.540328336818353,-1.57948645224887,3.03042370593538,-1.58085335389623,3.02886051261223,-1.56700987161807,3.04624877683849,-0.275243527038021,3.40852175984872,0.002076534006246,0.020151871707743,1.35794246797705
0.5418372088612,-1.60051925573157,3.03643624738664,-1.60197429878263,3.03483518870186,-1.58809144547095,3.0528094261995,-0.291267659719597,3.43081349106855,0.002163455382611,0.020555569861034,1.36735992042843
0.543346080904046,-1.61978501329766,3.03817471801024,-1.62132606936904,3.03655337295743,-1.60743237084834,3.0550875409948,-0.307349335444606,3.44862541243375,0.002236875856057,0.020943527801873,1.37512078780533
0.544854952946893,-1.6371098694644,3.03530614690161,-1.63872928240662,3.03365504614171,-1.62484846120221,3.05274115015225,-0.323464355845096,3.46158272115233,0.002312710962652,0.021314818106705,1.38107793161974
0.546363824989739,-1.65262053507921,3.02821194838088,-1.65431614134109,3.0265489063095,-1.64047687068036,3.04615941647863,-0.339582996566841,3.47006303193851,0.002375034636907,0.021669799171927,1.38538801697708
0.547872697032586,-1.66614364313777,3.01657559913455,-1.66791797262577,3.01488432039971,-1.6541327675412,3.0350148045541,-0.355675740425475,3.47370410466371,0.00245125863403,0.022006031652723,1.3879094331427
0.549381569075432,-1.67781364635959,3.00078487141262,-1.67966273701868,2.99907716831177,-1.66596247790418,3.0197038064505,-0.371716750245322,3.47289371637891,0.002517019297937,0.022324343142095,1.38880375270761
0.550890441118278,-1.6874585122893,2.98054135431084,-1.68937590844945,2.97881723534749,-1.67578246179101,2.99992136791927,-0.387671267519755,3.46728400560047,0.002578564374752,0.022625540495236,1.38793562179593
0.552399313161125,-1.69521987261227,2.95623706936,-1.69719712167346,2.95449531490301,-1.68374038595027,2.97605850825304,-0.403517619870269,3.4572709428273,0.002634999513932,0.022905633669767,1.38547091348047
0.553908185203971,-1.70092787243318,2.92759331025284,-1.70297059009714,2.92583136150319,-1.68966742446709,2.94784184733856,-0.419215903993318,3.44252281318087,0.002697620961338,0.023168965072027,1.38128127585503
0.555417057246818,-1.70473071483579,2.89500422723126,-1.70683741564191,2.89324160217475,-1.69371046494465,2.91566382710566,-0.434748860296429,3.42344177744371,0.002746822778474,0.02341505871514,1.37553631552706
0.556925929289664,-1.70646156043294,2.85821230376959,-1.70862170518733,2.85644140609829,-1.69570471744724,2.87926520432231,-0.45007156823722,3.39971395493652,0.002793260446527,0.023641791232936,1.36811543763897
0.55843480133251,-1.70627453560463,2.81761168711995,-1.70848598806371,2.81584944974776,-1.69579968882524,2.83903953530748,-0.465171403103541,3.37174565957207,0.002827720377745,0.023851102553122,1.35919146735461
0.559943673375357,-1.70400664537504,2.77296741658329,-1.70626975253255,2.7712002995224,-1.69383418082259,2.79474858900978,-0.479998587172208,3.33924243949477,0.00287129878509,0.024039519698682,1.34865233775012
0.561452545418203,-1.69981725429605,2.72467150392028,-1.70212782318958,2.72290791520734,-1.68996645637284,2.74678607284918,-0.494545326189118,3.30261269980776,0.002906711846771,0.024209344861747,1.33667364999332
0.56296141746105,-1.69354802746489,2.67251278283617,-1.69589810277468,2.67076152152677,-1.68403957632522,2.69494164611427,-0.508757177632381,3.26158290998831,0.002930830963308,0.024361127868455,1.32315266411321
0.565073838321035,-1.68151536214502,2.5936050558223,-1.68391888673149,2.59186727157905,-1.67251677461912,2.61643719608995,-0.528073077782283,3.19737277013699,0.002965944118464,0.024541418187687,1.30190804445042
0.568091582406728,-1.65752368683604,2.46901906680761,-1.65997934335182,2.46731630646227,-1.64931971411597,2.49235477292106,-0.554300882989064,3.0918248185241,0.002988250611504,0.024735811048053,1.26688103596949
0.57110932649242,-1.62567882250054,2.33138369304503,-1.62817830186973,2.32971364416019,-1.61834019551821,2.35512954045332,-0.578724035345832,2.97079716418208,0.003006070590449,0.024853987911874,1.22676970675742
0.574127070578113,-1.58610761241403,2.18163229448297,-1.58862240166066,2.18002009815342,-1.57970301501454,2.20569903411215,-0.601115427202487,2.83507138802559,0.002987196337702,0.024904353519582,1.1820288718545
0.577144814663806,-1.53897488175783,2.02076214765403,-1.54150082325725,2.01921139090623,-1.53356747046206,2.04504073087431,-0.621254829571746,2.68549354226912,0.002963988351755,0.024873473824653,1.13317162035208
0.580162558749499,-1.48448313802117,1.84982927247577,-1.48698657486196,1.84835159213461,-1.48013132958223,1.87423495868678,-0.638930631411354,2.52301859762923,0.002907014827357,0.024790638477448,1.08080660107843
0.583180302835192,-1.42286644385293,1.6699365911757,-1.42534312134428,1.66853540934179,-1.41963049044579,1.69436050572442,-0.65393957484956,2.34860138280013,0.00284556530901,0.024637349620776,1.02558979580822
0.585292723695177,-1.37561733556734,1.53927131528695,-1.3780599007538,1.53793446455105,-1.37318715984287,1.56364640998589,-0.66274393588714,2.21993404033612,0.002784473842611,0.024495938349737,0.985642039100894
0.586801595738023,-1.33991924072056,1.44387634635464,-1.34233510704873,1.44258744068223,-1.33807872639775,1.46818669859761,-0.668165519065284,2.12505334733932,0.002738190633969,0.024379924510748,0.956689693280008
0.58831046778087,-1.30253502030425,1.34682012258113,-1.30492547375167,1.34559222219515,-1.30129983531082,1.3710373319804,-0.672780952838331,2.02766786629991,0.002687379214434,0.024248688893548,0.927439397274465
0.589819339823716,-1.26365042995512,1.2483973212155,-1.26598340123747,1.24720915262998,-1.26301995965098,1.27249445298944,-0.676648969143591,1.92815592466592,0.002618109927388,0.024105378083221,0.898132770785998
0.591328211866562,-1.22319513161337,1.14866547320705,-1.2254967400535,1.1475264934287,-1.22318304220241,1.17261490951753,-0.679688856813167,1.82650009657959,0.002568010192185,0.02394943936178,0.868826131852505
0.592837083909409,-1.18131374717132,1.04785051657235,-1.18357049064987,1.04675721357064,-1.18192727111526,1.07162597726286,-0.681934226618882,1.72297238197821,0.002507628876354,0.023783375342364,0.839743674400868
0.594345955952255,-1.13790980991474,0.945992659549275,-1.14011949836361,0.94496295229924,-1.13915691792416,0.969567232652894,-0.683285650641362,1.61753046164622,0.002437831015851,0.023607536411177,0.810953849389854
0.595854827995102,-1.09317800858882,0.843359729011271,-1.09534285160842,0.842385454917573,-1.09506525301785,0.866706326373002,-0.683811023683596,1.5105153087969,0.002373974580564,0.023422751757761,0.782737437439588
0.597363700037948,-1.04708854037779,0.740085118410567,-1.04919358506811,0.739165101517473,-1.04961953159968,0.763176018134212,-0.683439600844053,1.40200097081193,0.002297312393172,0.023229196426324,0.755230525657057
0.598872572080795,-0.999771442510884,0.636340116198001,-1.00181434644744,0.635471883430273,-1.00294938839907,0.659144823777105,-0.682212421924184,1.2922116677471,0.002219748776991,0.023025073894272,0.728705169247074
0.600381444123641,-0.951159559719079,0.532225864678216,-0.953144760610003,0.531427859019938,-0.954992314309301,0.554727074694949,-0.68003135720775,1.18116700897198,0.002139587719157,0.022825303064056,0.703303000814246
0.601890316166487,-0.901434080665799,0.427973072224197,-0.903355101111552,0.427234399714675,-0.905921535463413,0.450137651282019,-0.676969312832133,1.06917492259064,0.002058143976821,0.022614283437046,0.679355757252393
0.603399188209334,-0.850579461780743,0.323728758990431,-0.852430703892443,0.323049523769557,-0.855722096827309,0.34552968779238,-0.672955926951777,0.956331364620182,0.001971917300854,0.022399267663248,0.657066341227952
0.60490806025218,-0.798721702988945,0.219635822841399,-0.800497857701025,0.219016949359069,-0.804521240086932,0.241048746059289,-0.668041933120692,0.842834120538083,0.001880885416067,0.02218440694015,0.636752165685256
0.606416932295027,-0.745825369195584,0.115867892945468,-0.747530878777607,0.115310130006344,-0.752279867485343,0.136864514116864,-0.662130142994619,0.728780838287455,0.001794397511878,0.021966307126771,0.618600977574899
0.607925804337873,-0.692048897056133,0.012564964349894,-0.693681381418423,0.012062842213079,-0.699157609813358,0.033117854791804,-0.655302544684697,0.614394529402434,0.001707961309105,0.021747530953694,0.602950346035173
0.60943467638072,-0.637401494053507,-0.090062789310856,-0.638954101413638,-0.090503497666047,-0.645161372352486,-0.069976333250685,-0.647488840849678,0.499834567456742,0.001613943452872,0.021533263298259,0.589983598150648
0.610943548423566,-0.581990261275519,-0.191937366387593,-0.583463948876966,-0.192327695058656,-0.590401647745896,-0.172339692770258,-0.638748131124883,0.385256235422855,0.001524503728468,0.021326514801196,0.579977507978331
0.612452420466412,-0.525833828930375,-0.29278250091107,-0.527214760797168,-0.293123511084523,-0.534880623557569,-0.273719453283965,-0.628987595770174,0.270820896025861,0.001422413708849,0.021100812255928,0.572965521346693
0.613961292509259,-0.469045599027553,-0.392569888570688,-0.470345610383322,-0.392850093314141,-0.478733581350308,-0.374046820078324,-0.618296661214152,0.156702472245488,0.001329866242666,0.020903613751187,0.569188901789558
0.615470164552105,-0.411660160957323,-0.491045417451905,-0.412884580874951,-0.491278051378617,-0.421973826796287,-0.473099328319859,-0.606601635748281,0.043062813285037,0.001246323665242,0.020698642906557,0.568571702368857
0.616979036594952,-0.353783578591842,-0.588155475691637,-0.354930561963809,-0.588331987479154,-0.364716536287954,-0.570806020744692,-0.59397429799044,-0.069953509523266,0.001160485789099,0.020506904957625,0.571160975055178
0.618487908637798,-0.295446104766827,-0.683606716379353,-0.296510722699152,-0.683754213489823,-0.306993998043665,-0.666894516031441,-0.580328169030356,-0.182119776003333,0.001074786834412,0.020313824839306,0.576755530451812
0.619996780680644,-0.236756771792579,-0.777399124778019,-0.237738690226089,-0.777495395615895,-0.248912749418801,-0.761325672769288,-0.56575344400436,-0.293335197129251,0.000986626517124,0.020152509807123,0.585283432515544
0.621505652723491,-0.17776498034382,-0.869255694149945,-0.178667091195136,-0.869316020749873,-0.190509669028536,-0.853862053277324,-0.550185929057074,-0.403398473349648,0.000904125702942,0.019984775930332,0.596422931494302
0.623014524766337,-0.118563760226169,-0.959182109807232,-0.119383198089191,-0.95920675387344,-0.131885677751894,-0.944464186646183,-0.533698099426984,-0.512203898123753,0.000819808356479,0.019851719037322,0.610021344957255
0.624523396809184,-0.05921070763253,-1.04685855585217,-0.05995088029724,-1.04682902732661,-0.073095528918978,-1.03285825641107,-0.516212259468255,-0.619491183312084,0.00074076143758,0.019717927036001,0.625694246011642
0.62603226885203,0.000210045592352,-1.13231941053342,-0.000451490412865,-1.13226920841291,-0.014220589870337,-1.11904855532749,-0.497820911043588,-0.725223069313327,0.000663438120025,0.019605071735492,0.643243550144497
0.627541140894877,0.059625527860104,-1.21524408384893,0.059051068815321,-1.21516443178385,0.044660256484663,-1.20273730019792,-0.47846899111192,-0.829127155156822,0.000579954865144,0.019503307017882,0.662292981972752
0.629050012937723,0.118963687651416,-1.29572059634138,0.118467280344694,-1.29559351768734,0.10348166784969,-1.28397066649038,-0.458227110345042,-0.931170785699223,0.000512415064649,0.01943588919099,0.682675458567994
0.630558884980569,0.178138412141267,-1.37336288644686,0.177724951435787,-1.37322004314455,0.162158645475332,-1.36241895926948,-0.437041958230578,-1.0310543870284,0.00043744024048,0.019368079015781,0.704004259124161
0.632067757023416,0.237089698350001,-1.44830632665803,0.236752702375128,-1.4481347706814,0.220625578959779,-1.43818054444492,-0.415003066303443,-1.12881275360849,0.000378150420069,0.019328701268394,0.726155022659304
0.633576629066262,0.295718627886807,-1.52016774622007,0.295459180853939,-1.51997199224186,0.278798535478786,-1.51086156698861,-0.392031839221786,-1.22405314645061,0.000325011358031,0.019310476404896,0.748788729352088
0.635085501109109,0.353976649987373,-1.58907699873405,0.353788939608375,-1.58888524322464,0.336619456902666,-1.58061949359858,-0.368236049881395,-1.31688215210396,0.000268338148188,0.01930806942437,0.771803873003831
0.636594373151955,0.411753099176277,-1.65466571633712,0.411637777613214,-1.65445164717395,0.393977794718617,-1.64708330392153,-0.343562807912825,-1.40694403863671,0.000243155648768,0.019324968993574,0.794901345516875
0.638103245194801,0.469011396510319,-1.7170796891684,0.468966164214428,-1.71687482385341,0.45084201570865,-1.71038647773699,-0.318091132411717,-1.49429829915732,0.000209799327639,0.019362992485192,0.818023189628958
0.639612117237648,0.525628653695264,-1.77593922953613,0.525649836044064,-1.77573817610466,0.507093917644353,-1.7701489837709,-0.291775292466372,-1.57857446254661,0.000202166204413,0.019418120055729,0.840893609471164
0.641120989280494,0.581580690513612,-1.83141468738754,0.581662490829362,-1.83122713907261,0.562703240162602,-1.82653852740233,-0.26469978237846,-1.65987633908904,0.000204611001879,0.019497052801801,0.863490615893078
0.642629861323341,0.636732597869753,-1.88311602916104,0.636880559424741,-1.88294858594657,0.617543377668262,-1.87916658167285,-0.236824941305107,-1.73781843341077,0.000223449886611,0.01959143454174,0.885558674272939
0.644138733366187,0.691072717672528,-1.93123699019384,0.691283994293897,-1.9311035716215,0.67159407338512,-1.92822390792286,-0.208234142315713,-1.8125317554218,0.00024987662192,0.019710308167227,0.907107359238252
0.645647605409034,0.744454294688347,-1.975378059804,0.744717089450604,-1.97526803011079,0.72471989116981,-1.97331519261736,-0.178892387823376,-1.88361137801593,0.000284899316352,0.019841927911929,0.927895586794009
0.64715647745188,0.796878230180368,-2.01575495835673,0.797179238863132,-2.01569295726579,0.776920264987065,-2.01465513786095,-0.148881056472256,-1.95121340019717,0.000307327776774,0.019988246040612,0.947958986992235
0.648665349494726,0.848186033792817,-2.05195921824757,0.848543410450963,-2.05194932761319,0.82803424267437,-2.05183240660195,-0.118170838867251,-2.01491647460676,0.000357513496859,0.020152190116089,0.967066580021141
0.650174221537573,0.89839110329836,-2.08422689587008,0.898804026083886,-2.08429686819412,0.878083427136012,-2.08508032779343,-0.086840681571715,-2.07490080925684,0.00041880944705,0.020325601028324,0.985275923693354
0.651683093580419,0.947323213012206,-2.11214059443537,0.947774008527337,-2.11227282900429,0.926885635991385,-2.11397684011644,-0.054866965123242,-2.13072851475431,0.000469789929308,0.020519901380934,1.00236254116609
0.653191965623266,0.995008073622136,-2.13595475595542,0.995489379948943,-2.13616970007382,0.974479834091366,-2.13878344504527,-0.022325662879876,-2.18260236757683,0.000527121195039,0.020722212724507,1.01840263702287
0.654700837666112,1.04126359435669,-2.15524253729213,1.04179100262814,-2.15553379309417,1.02067738525868,-2.1590637201117,0.010801288118828,-2.23006708333619,0.000602486038856,0.020937847147392,1.03317533713681
0.656209709708959,1.08613068444515,-2.17028510680277,1.08669629755587,-2.17066736857446,1.06552607304777,-2.17509505151772,0.044441463149377,-2.27334602863763,0.00068267287416,0.021158581686822,1.04677504143596
0.657718581751805,1.12941280693591,-2.18063686419845,1.12999516835873,-2.18108746000295,1.10881829439327,-2.18642570689312,0.078607670371935,-2.31196461767232,0.00073632968555,0.021392630661342,1.05897989303939
0.659227453794651,1.17115563848624,-2.18657023711656,1.17174133197408,-2.18711137069437,1.15061069494677,-2.19334759509595,0.11323166257982,-2.34616420975391,0.000797409813541,0.021633938296594,1.06989409517943
0.660736325837498,1.21115389195971,-2.18764072494134,1.21178565626277,-2.18837149695543,1.19072973212914,-2.19544890078558,0.148321441533193,-2.37544822193799,0.000965998898135,0.021865816124701,1.07929813935158
0.662245197880344,1.24946764195888,-2.18414238982776,1.25010725098838,-2.18493964459411,1.2291634578841,-2.19292297756001,0.183811420209277,-2.40009255478546,0.001022112945367,0.022121451396016,1.08731672326829
0.663754069923191,1.2858746291431,-2.17560283494231,1.28654373025523,-2.17660992858951,1.26577805389798,-2.18541483424152,0.219709648476298,-2.41953873163221,0.00120910459121,0.022363981461951,1.09371499381427
0.665262941966037,1.32044415860133,-2.16231759203752,1.32109552732497,-2.16341017956786,1.30055234329345,-2.17308612847125,0.255957203162712,-2.43406323676401,0.001272017580692,0.022619586494173,1.09862558395788
0.666771814008883,1.35295391698149,-2.14384711965828,1.35361089676709,-2.14512745550441,1.33334472916988,-2.15558111394175,0.292555691549535,-2.44310407919404,0.00143905605088,0.022851846062748,1.10181628429145
0.66828068605173,1.38340681487558,-2.12027842530578,1.38408137891525,-2.12175943952739,1.36413619798517,-2.13304190835075,0.329454588613885,-2.4469295583294,0.001627402767672,0.023114133658353,1.10341119169039
0.669789558094576,1.41166651111408,-2.09140641972396,1.41234184567452,-2.09306272187869,1.39276904994481,-2.10506081239772,0.366659210558979,-2.44490797659451,0.00178869046967,0.023314297714778,1.1031788653357
0.671298430137423,1.43767424724521,-2.05711939500243,1.43836578647963,-2.05900431888842,1.41921044513843,-2.07176457877216,0.404117253987899,-2.43729288389824,0.002007776025536,0.02356678586247,1.10125925193403
0.672807302180269,1.46128083675361,-2.01720240666202,1.46195470345566,-2.01929099764747,1.44330060959603,-2.03280045685213,0.441833543041647,-2.42355224549073,0.00219460899402,0.023803103544945,1.09744839339842
0.674316174223116,1.4824097359708,-1.97147911461584,1.48309491200872,-1.97383186725697,1.46497430822035,-1.98798763914796,0.479797084802191,-2.40352033259919,0.002450492030855,0.024010945901167,1.09173794580929
0.675825046265962,1.50088494994283,-1.91964084915378,1.50157239037444,-1.92224008608408,1.48405559486146,-1.93705943112776,0.517999002968785,-2.37684751543372,0.002688606882169,0.024220532414443,1.0840215498088
0.677333918308809,1.516604027246,-1.86138874967989,1.51728468181363,-1.86426499108106,1.50044837232,-1.87969501672776,0.556463291220047,-2.34317859774839,0.002955681856736,0.024415662991529,1.07424005263178
0.678842790351655,1.52932781126615,-1.79623583676127,1.53001629540596,-1.79941990353508,1.51391762874102,-1.81541173035915,0.595193822630652,-2.30196832027145,0.003257651244509,0.024600581715379,1.06224839543369
0.680351662394501,1.53885263197425,-1.72359860437705,1.53953378754283,-1.7271060039247,1.52427038199311,-1.74362033820295,0.634244254639852,-2.25256311838881,0.003572929399731,0.024769171159077,1.04791210195668
0.681860534437348,1.544879083724,-1.64263867104354,1.54557774486455,-1.64651571061316,1.53122000007777,-1.66348986934617,0.67369994179478,-2.19406228206073,0.003939487684168,0.024926753433015,1.03102914416605
0.683369406480194,1.54701433084545,-1.55218229103359,1.54770193219485,-1.55639879710168,1.53436406095362,-1.57381356680348,0.713694933493795,-2.12522007709392,0.004272203066093,0.025058759342178,1.01133254780782
0.684878278523041,1.54464804027259,-1.45027575462595,1.54537269499083,-1.4549342907003,1.53314664390261,-1.47266832521059,0.75448371798612,-2.04402006465999,0.004714560723619,0.025173584088236,0.988378450752663
0.686236263361602,1.53786129438261,-1.34605918933387,1.53863939046633,-1.35122909467269,1.52754819657788,-1.36913905696459,0.792254956076713,-1.95758927162477,0.005228131093217,0.025279245957534,0.964312114031885
0.686990699383026,1.53181628694094,-1.28170981705867,1.53259007225412,-1.28707994658445,1.52219912102655,-1.30510529912367,0.813887320330822,-1.90274410783124,0.005425590735998,0.025295028390548,0.949265817046659
0.687745135404449,1.52367554340477,-1.2110815010633,1.52450584474403,-1.21674898331179,1.51484818337915,-1.23482322626221,0.836235423933682,-1.84136470076933,0.005727980041073,0.025329662462072,0.932647216095183
0.688499571425872,1.51293449555769,-1.13221663539278,1.51381157332259,-1.13822312159216,1.50498655488682,-1.15629713043148,0.859638358552186,-1.77146839831978,0.00607018466515,0.025358233420657,0.914023336152634
0.689178563845153,1.50016803200269,-1.05078842847227,1.50110753654948,-1.05713722960924,1.49312195335218,-1.07511648405278,0.882197734625366,-1.69785428162847,0.006417939285334,0.025327880145752,0.894752204110936
0.689555781855865,1.49124345064648,-0.99900112530834,1.49226514753801,-1.00561870193725,1.48477230475292,-1.02353705890454,0.895726743898162,-1.65047765641028,0.006695982749206,0.025374943677039,0.882644786192599
0.689932999866576,1.48030223120875,-0.939600672489581,1.48153904812483,-0.946548271399457,1.47448879997806,-0.964302631554889,0.910533622299459,-1.59542935236382,0.007056829790806,0.025376815488515,0.86876206468976
0.690197052474074,1.47067231736991,-0.890215003401564,1.47194551852319,-0.897357396899022,1.46539193735795,-0.915039269757881,0.922265690555251,-1.54919306035088,0.007254986288701,0.025379649587811,0.857322522668644
0.69038566147943,1.46196007070323,-0.847342538104491,1.46320318182278,-0.854627456245376,1.45714608083604,-0.872247108399816,0.932042281805173,-1.50871689002403,0.007390220400972,0.025365569578391,0.847483862010124
0.690498826882644,1.45518655645687,-0.814968303585503,1.45632248309989,-0.822325314309729,1.45071400766889,-0.83991218510734,0.939179873750924,-1.47792895140306,0.007444188077601,0.025341683409677,0.840106967684395
0.690564840034518,1.44991881530176,-0.790245415653545,1.45092640445354,-0.797622451793045,1.44569939553661,-0.815246172970257,0.944475662937084,-1.45436217032252,0.007445528732217,0.025354316586405,0.834580040561954
0.690597846610455,1.44616493285105,-0.772803191613155,1.44703365044727,-0.780178969355539,1.44212911807423,-0.79784302208312,0.948142187005613,-1.43764877234546,0.007426760233576,0.025362983083174,0.830690256111569
0.69060963467329,1.44400980217273,-0.762820518583232,1.44482006486706,-0.77021109779197,1.4400757698744,-0.787859951821251,0.950212128358677,-1.42805573559483,0.007434862922371,0.025346593992202,0.828476937890632
0.690611992285857,1.44306717848896,-0.758443781111854,1.44383956667517,-0.765857555437493,1.43917879665116,-0.78350246370553,0.951106413526356,-1.4238690309865,0.0074539005401,0.025358570280028,0.827536197053232

